LOS MIMO Design based on Multiple Optimum Antenna Separations

The use of multiple antennas in a transmit and receive antenna array for MIMO wireless communication allows the spatial degrees of freedom in rich scattering environments to be exploited. However, for line-of-sight (LOS) MIMO channels with uniform linear arrays (ULAs) at the transmitter and receiver, the antenna separations at the transmit and receive array need to be optimized to maximize the spatial degrees of freedom and the channel capacity. In this paper, we first revisit the derivation of the optimum antenna separation at the transmit and receive ULAs in a LOS MIMO system, and provide the general expression for the optimum antenna separation product, which consists of multiple solutions. Although only the solution corresponding to the smallest antenna separation product is usually considered in the literature, we exploit the multiple solutions for a LOS MIMO design over a range of distances between the transmitter and receiver. In particular, we consider the LOS MIMO design in a vehicle-to-vehicle (V2V) communication scenario, over a range of distances between the transmit and receive vehicle.

==> Ant_Spacing_vs_Distance_R_M3.txt <==
   1.0000000e+01   1.8898224e-01   2.6726124e-01   3.7796447e-01   4.2257713e-01   5.0000000e-01   5.3452248e-01   5.9761430e-01   6.2678317e-01
   1.5000000e+01   2.3145502e-01   3.2732684e-01   4.6291005e-01   5.1754917e-01   6.1237244e-01   6.5465367e-01   7.3192505e-01   7.6764947e-01
   2.0000000e+01   2.6726124e-01   3.7796447e-01   5.3452248e-01   5.9761430e-01   7.0710678e-01   7.5592895e-01   8.4515425e-01   8.8640526e-01
   2.5000000e+01   2.9880715e-01   4.2257713e-01   5.9761430e-01   6.6815310e-01   7.9056942e-01   8.4515425e-01   9.4491118e-01   9.9103121e-01
   3.0000000e+01   3.2732684e-01   4.6291005e-01   6.5465367e-01   7.3192505e-01   8.6602540e-01   9.2582010e-01   1.0350983e+00   1.0856203e+00
   3.5000000e+01   3.5355339e-01   5.0000000e-01   7.0710678e-01   7.9056942e-01   9.3541435e-01   1.0000000e+00   1.1180340e+00   1.1726039e+00
   4.0000000e+01   3.7796447e-01   5.3452248e-01   7.5592895e-01   8.4515425e-01   1.0000000e+00   1.0690450e+00   1.1952286e+00   1.2535663e+00
   4.5000000e+01   4.0089186e-01   5.6694671e-01   8.0178373e-01   8.9642146e-01   1.0606602e+00   1.1338934e+00   1.2677314e+00   1.3296079e+00
   5.0000000e+01   4.2257713e-01   5.9761430e-01   8.4515425e-01   9.4491118e-01   1.1180340e+00   1.1952286e+00   1.3363062e+00   1.4015298e+00
   5.5000000e+01   4.4320263e-01   6.2678317e-01   8.8640526e-01   9.9103121e-01   1.1726039e+00   1.2535663e+00   1.4015298e+00   1.4699368e+00
   6.0000000e+01   4.6291005e-01   6.5465367e-01   9.2582010e-01   1.0350983e+00   1.2247449e+00   1.3093073e+00   1.4638501e+00   1.5352989e+00
   6.5000000e+01   4.8181206e-01   6.8138514e-01   9.6362411e-01   1.0773645e+00   1.2747549e+00   1.3627703e+00   1.5236235e+00   1.5979898e+00
   7.0000000e+01   5.0000000e-01   7.0710678e-01   1.0000000e+00   1.1180340e+00   1.3228757e+00   1.4142136e+00   1.5811388e+00   1.6583124e+00
   7.5000000e+01   5.1754917e-01   7.3192505e-01   1.0350983e+00   1.1572751e+00   1.3693064e+00   1.4638501e+00   1.6366342e+00   1.7165164e+00
   8.0000000e+01   5.3452248e-01   7.5592895e-01   1.0690450e+00   1.1952286e+00   1.4142136e+00   1.5118579e+00   1.6903085e+00   1.7728105e+00
   8.5000000e+01   5.5097317e-01   7.7919372e-01   1.1019463e+00   1.2320135e+00   1.4577380e+00   1.5583874e+00   1.7423301e+00   1.8273713e+00
   9.0000000e+01   5.6694671e-01   8.0178373e-01   1.1338934e+00   1.2677314e+00   1.5000000e+00   1.6035675e+00   1.7928429e+00   1.8803495e+00
   9.5000000e+01   5.8248237e-01   8.2375447e-01   1.1649647e+00   1.3024702e+00   1.5411035e+00   1.6475089e+00   1.8419710e+00   1.9318755e+00
   1.0000000e+02   5.9761430e-01   8.4515425e-01   1.1952286e+00   1.3363062e+00   1.5811388e+00   1.6903085e+00   1.8898224e+00   1.9820624e+00


==> Cap_vs_Distance_R_M3d05.txt <==
   1.0000000e+01   1.3173295e+01   1.3176951e+01
   1.0100000e+01   1.3094590e+01   1.3176951e+01
   1.0200000e+01   1.2921828e+01   1.3176951e+01
   1.0300000e+01   1.2666625e+01   1.3176951e+01
   1.0400000e+01   1.2340977e+01   1.3176951e+01
   1.0500000e+01   1.1960596e+01   1.3176951e+01
   1.0600000e+01   1.1549904e+01   1.3176951e+01
   1.0700000e+01   1.1149881e+01   1.3176951e+01
   1.0800000e+01   1.0829302e+01   1.3176951e+01
   1.0900000e+01   1.0649762e+01   1.3176951e+01
   1.1000000e+01   1.0428418e+01   1.3176951e+01
   1.1100000e+01   1.0116513e+01   1.3176951e+01
   1.1200000e+01   9.6955252e+00   1.3176951e+01
   1.1300000e+01   9.1408169e+00   1.3176951e+01
   1.1400000e+01   8.4304457e+00   1.3176951e+01
   1.1500000e+01   7.6525193e+00   1.3176951e+01
   1.1600000e+01   7.4983042e+00   1.3176951e+01
   1.1700000e+01   7.4976359e+00   1.3176951e+01
   1.1800000e+01   7.6890775e+00   1.3176951e+01
   1.1900000e+01   8.4218195e+00   1.3176951e+01
   1.2000000e+01   9.0721390e+00   1.3176951e+01
   1.2100000e+01   9.5794901e+00   1.3176951e+01
   1.2200000e+01   9.9686048e+00   1.3176951e+01
   1.2300000e+01   1.0264910e+01   1.3176951e+01
   1.2400000e+01   1.0487622e+01   1.3176951e+01
   1.2500000e+01   1.0650924e+01   1.3176951e+01
   1.2600000e+01   1.0774492e+01   1.3176951e+01
   1.2700000e+01   1.0968826e+01   1.3176951e+01
   1.2800000e+01   1.1223175e+01   1.3176951e+01
   1.2900000e+01   1.1500336e+01   1.3176951e+01
   1.3000000e+01   1.1777181e+01   1.3176951e+01
   1.3100000e+01   1.2039915e+01   1.3176951e+01
   1.3200000e+01   1.2280626e+01   1.3176951e+01
   1.3300000e+01   1.2494995e+01   1.3176951e+01
   1.3400000e+01   1.2680843e+01   1.3176951e+01
   1.3500000e+01   1.2837234e+01   1.3176951e+01
   1.3600000e+01   1.2963916e+01   1.3176951e+01
   1.3700000e+01   1.3060980e+01   1.3176951e+01
   1.3800000e+01   1.3128641e+01   1.3176951e+01
   1.3900000e+01   1.3167102e+01   1.3176951e+01
   1.4000000e+01   1.3176458e+01   1.3176951e+01
   1.4100000e+01   1.3156628e+01   1.3176951e+01
   1.4200000e+01   1.3107299e+01   1.3176951e+01
   1.4300000e+01   1.3027877e+01   1.3176952e+01
   1.4400000e+01   1.2917445e+01   1.3176952e+01
   1.4500000e+01   1.2774721e+01   1.3176952e+01
   1.4600000e+01   1.2598052e+01   1.3176952e+01
   1.4700000e+01   1.2385478e+01   1.3176952e+01
   1.4800000e+01   1.2135009e+01   1.3176952e+01
   1.4900000e+01   1.1845478e+01   1.3176952e+01
   1.5000000e+01   1.1519046e+01   1.3176952e+01
   1.5100000e+01   1.1168723e+01   1.3176952e+01
   1.5200000e+01   1.0842880e+01   1.3176952e+01
   1.5300000e+01   1.0708319e+01   1.3176952e+01
   1.5400000e+01   1.0718664e+01   1.3176952e+01
   1.5500000e+01   1.0723458e+01   1.3176952e+01
   1.5600000e+01   1.0722915e+01   1.3176952e+01
   1.5700000e+01   1.0717238e+01   1.3176952e+01
   1.5800000e+01   1.0706613e+01   1.3176952e+01
   1.5900000e+01   1.0857139e+01   1.3176952e+01
   1.6000000e+01   1.1152363e+01   1.3176952e+01
   1.6100000e+01   1.1461995e+01   1.3176952e+01
   1.6200000e+01   1.1749329e+01   1.3176952e+01
   1.6300000e+01   1.2005007e+01   1.3176952e+01
   1.6400000e+01   1.2228305e+01   1.3176952e+01
   1.6500000e+01   1.2421202e+01   1.3176952e+01
   1.6600000e+01   1.2586365e+01   1.3176952e+01
   1.6700000e+01   1.2726443e+01   1.3176952e+01
   1.6800000e+01   1.2843845e+01   1.3176952e+01
   1.6900000e+01   1.2940683e+01   1.3176952e+01
   1.7000000e+01   1.3018788e+01   1.3176952e+01
   1.7100000e+01   1.3079740e+01   1.3176952e+01
   1.7200000e+01   1.3124905e+01   1.3176952e+01
   1.7300000e+01   1.3155471e+01   1.3176952e+01
   1.7400000e+01   1.3172473e+01   1.3176952e+01
   1.7500000e+01   1.3176823e+01   1.3176952e+01
   1.7600000e+01   1.3169330e+01   1.3176952e+01
   1.7700000e+01   1.3150716e+01   1.3176952e+01
   1.7800000e+01   1.3121634e+01   1.3176952e+01
   1.7900000e+01   1.3082678e+01   1.3176952e+01
   1.8000000e+01   1.3034398e+01   1.3176952e+01
   1.8100000e+01   1.2977310e+01   1.3176952e+01
   1.8200000e+01   1.2911900e+01   1.3176952e+01
   1.8300000e+01   1.2838643e+01   1.3176952e+01
   1.8400000e+01   1.2758003e+01   1.3176952e+01
   1.8500000e+01   1.2670445e+01   1.3176952e+01
   1.8600000e+01   1.2576445e+01   1.3176952e+01
   1.8700000e+01   1.2476498e+01   1.3176952e+01
   1.8800000e+01   1.2371129e+01   1.3176952e+01
   1.8900000e+01   1.2260904e+01   1.3176952e+01
   1.9000000e+01   1.2146442e+01   1.3176952e+01
   1.9100000e+01   1.2028428e+01   1.3176952e+01
   1.9200000e+01   1.1907631e+01   1.3176952e+01
   1.9300000e+01   1.1784916e+01   1.3176952e+01
   1.9400000e+01   1.1661266e+01   1.3176952e+01
   1.9500000e+01   1.1537801e+01   1.3176952e+01
   1.9600000e+01   1.1415796e+01   1.3176952e+01
   1.9700000e+01   1.1296709e+01   1.3176952e+01
   1.9800000e+01   1.1182197e+01   1.3176952e+01
   1.9900000e+01   1.1074139e+01   1.3176952e+01
   2.0000000e+01   1.0974652e+01   1.3176952e+01
   2.0100000e+01   1.0886104e+01   1.3176952e+01
   2.0200000e+01   1.0811117e+01   1.3176952e+01
   2.0300000e+01   1.0752556e+01   1.3176952e+01
   2.0400000e+01   1.0709014e+01   1.3176952e+01
   2.0500000e+01   1.0662104e+01   1.3176952e+01
   2.0600000e+01   1.0609314e+01   1.3176952e+01
   2.0700000e+01   1.0550458e+01   1.3176952e+01
   2.0800000e+01   1.0485336e+01   1.3176952e+01
   2.0900000e+01   1.0413728e+01   1.3176952e+01
   2.1000000e+01   1.0335396e+01   1.3176952e+01
   2.1100000e+01   1.0250080e+01   1.3176952e+01
   2.1200000e+01   1.0157494e+01   1.3176952e+01
   2.1300000e+01   1.0057328e+01   1.3176952e+01
   2.1400000e+01   9.9492415e+00   1.3176952e+01
   2.1500000e+01   9.8328690e+00   1.3176952e+01
   2.1600000e+01   9.7078167e+00   1.3176952e+01
   2.1700000e+01   9.5736701e+00   1.3176952e+01
   2.1800000e+01   9.4300049e+00   1.3176952e+01
   2.1900000e+01   9.2764088e+00   1.3176952e+01
   2.2000000e+01   9.1125214e+00   1.3176952e+01
   2.2100000e+01   8.9381058e+00   1.3176952e+01
   2.2200000e+01   8.7531751e+00   1.3176952e+01
   2.2300000e+01   8.5582180e+00   1.3176952e+01
   2.2400000e+01   8.3546044e+00   1.3176952e+01
   2.2500000e+01   8.1453272e+00   1.3176952e+01
   2.2600000e+01   7.9363885e+00   1.3176952e+01
   2.2700000e+01   7.7394527e+00   1.3176952e+01
   2.2800000e+01   7.5770601e+00   1.3176952e+01
   2.2900000e+01   7.4931747e+00   1.3176952e+01
   2.3000000e+01   7.4949050e+00   1.3176952e+01
   2.3100000e+01   7.4975126e+00   1.3176952e+01
   2.3200000e+01   7.4991437e+00   1.3176952e+01
   2.3300000e+01   7.4998219e+00   1.3176952e+01
   2.3400000e+01   7.4995708e+00   1.3176952e+01
   2.3500000e+01   7.4984142e+00   1.3176952e+01
   2.3600000e+01   7.4963759e+00   1.3176952e+01
   2.3700000e+01   7.4934796e+00   1.3176952e+01
   2.3800000e+01   7.5101378e+00   1.3176952e+01
   2.3900000e+01   7.6163924e+00   1.3176952e+01
   2.4000000e+01   7.7724907e+00   1.3176952e+01
   2.4100000e+01   7.9492375e+00   1.3176952e+01
   2.4200000e+01   8.1315354e+00   1.3176952e+01
   2.4300000e+01   8.3115548e+00   1.3176952e+01
   2.4400000e+01   8.4853102e+00   1.3176952e+01
   2.4500000e+01   8.6508893e+00   1.3176952e+01
   2.4600000e+01   8.8075121e+00   1.3176952e+01
   2.4700000e+01   8.9550183e+00   1.3176952e+01
   2.4800000e+01   9.0935825e+00   1.3176952e+01
   2.4900000e+01   9.2235535e+00   1.3176952e+01
   2.5000000e+01   9.3453632e+00   1.3176952e+01
   2.5100000e+01   9.4594745e+00   1.3176952e+01
   2.5200000e+01   9.5663521e+00   1.3176952e+01
   2.5300000e+01   9.6664460e+00   1.3176952e+01
   2.5400000e+01   9.7601836e+00   1.3176952e+01
   2.5500000e+01   9.8479660e+00   1.3176952e+01
   2.5600000e+01   9.9301665e+00   1.3176952e+01
   2.5700000e+01   1.0007131e+01   1.3176952e+01
   2.5800000e+01   1.0079180e+01   1.3176952e+01
   2.5900000e+01   1.0146610e+01   1.3176952e+01
   2.6000000e+01   1.0209694e+01   1.3176952e+01
   2.6100000e+01   1.0268684e+01   1.3176952e+01
   2.6200000e+01   1.0323815e+01   1.3176952e+01
   2.6300000e+01   1.0375304e+01   1.3176952e+01
   2.6400000e+01   1.0423351e+01   1.3176952e+01
   2.6500000e+01   1.0468143e+01   1.3176952e+01
   2.6600000e+01   1.0509855e+01   1.3176952e+01
   2.6700000e+01   1.0548648e+01   1.3176952e+01
   2.6800000e+01   1.0584673e+01   1.3176952e+01
   2.6900000e+01   1.0618072e+01   1.3176952e+01
   2.7000000e+01   1.0648977e+01   1.3176952e+01
   2.7100000e+01   1.0677513e+01   1.3176952e+01
   2.7200000e+01   1.0703796e+01   1.3176952e+01
   2.7300000e+01   1.0727934e+01   1.3176952e+01
   2.7400000e+01   1.0752320e+01   1.3176952e+01
   2.7500000e+01   1.0782021e+01   1.3176952e+01
   2.7600000e+01   1.0816559e+01   1.3176952e+01
   2.7700000e+01   1.0855282e+01   1.3176952e+01
   2.7800000e+01   1.0897597e+01   1.3176952e+01
   2.7900000e+01   1.0942966e+01   1.3176952e+01
   2.8000000e+01   1.0990904e+01   1.3176952e+01
   2.8100000e+01   1.1040974e+01   1.3176952e+01
   2.8200000e+01   1.1092782e+01   1.3176952e+01
   2.8300000e+01   1.1145979e+01   1.3176952e+01
   2.8400000e+01   1.1200248e+01   1.3176952e+01
   2.8500000e+01   1.1255309e+01   1.3176952e+01
   2.8600000e+01   1.1310914e+01   1.3176952e+01
   2.8700000e+01   1.1366841e+01   1.3176952e+01
   2.8800000e+01   1.1422892e+01   1.3176952e+01
   2.8900000e+01   1.1478895e+01   1.3176952e+01
   2.9000000e+01   1.1534697e+01   1.3176952e+01
   2.9100000e+01   1.1590161e+01   1.3176952e+01
   2.9200000e+01   1.1645172e+01   1.3176952e+01
   2.9300000e+01   1.1699623e+01   1.3176952e+01
   2.9400000e+01   1.1753426e+01   1.3176952e+01
   2.9500000e+01   1.1806501e+01   1.3176952e+01
   2.9600000e+01   1.1858780e+01   1.3176952e+01
   2.9700000e+01   1.1910205e+01   1.3176952e+01
   2.9800000e+01   1.1960725e+01   1.3176952e+01
   2.9900000e+01   1.2010298e+01   1.3176952e+01
   3.0000000e+01   1.2058886e+01   1.3176952e+01
   3.0100000e+01   1.2106460e+01   1.3176952e+01
   3.0200000e+01   1.2152995e+01   1.3176952e+01
   3.0300000e+01   1.2198469e+01   1.3176952e+01
   3.0400000e+01   1.2242867e+01   1.3176952e+01
   3.0500000e+01   1.2286175e+01   1.3176952e+01
   3.0600000e+01   1.2328384e+01   1.3176952e+01
   3.0700000e+01   1.2369488e+01   1.3176952e+01
   3.0800000e+01   1.2409483e+01   1.3176952e+01
   3.0900000e+01   1.2448365e+01   1.3176952e+01
   3.1000000e+01   1.2486136e+01   1.3176952e+01
   3.1100000e+01   1.2522797e+01   1.3176952e+01
   3.1200000e+01   1.2558351e+01   1.3176952e+01
   3.1300000e+01   1.2592802e+01   1.3176952e+01
   3.1400000e+01   1.2626157e+01   1.3176952e+01
   3.1500000e+01   1.2658421e+01   1.3176952e+01
   3.1600000e+01   1.2689603e+01   1.3176952e+01
   3.1700000e+01   1.2719709e+01   1.3176952e+01
   3.1800000e+01   1.2748750e+01   1.3176952e+01
   3.1900000e+01   1.2776734e+01   1.3176952e+01
   3.2000000e+01   1.2803671e+01   1.3176952e+01
   3.2100000e+01   1.2829571e+01   1.3176952e+01
   3.2200000e+01   1.2854444e+01   1.3176952e+01
   3.2300000e+01   1.2878302e+01   1.3176952e+01
   3.2400000e+01   1.2901153e+01   1.3176952e+01
   3.2500000e+01   1.2923010e+01   1.3176952e+01
   3.2600000e+01   1.2943884e+01   1.3176952e+01
   3.2700000e+01   1.2963784e+01   1.3176952e+01
   3.2800000e+01   1.2982723e+01   1.3176952e+01
   3.2900000e+01   1.3000711e+01   1.3176952e+01
   3.3000000e+01   1.3017760e+01   1.3176952e+01
   3.3100000e+01   1.3033879e+01   1.3176952e+01
   3.3200000e+01   1.3049079e+01   1.3176952e+01
   3.3300000e+01   1.3063372e+01   1.3176952e+01
   3.3400000e+01   1.3076767e+01   1.3176952e+01
   3.3500000e+01   1.3089275e+01   1.3176952e+01
   3.3600000e+01   1.3100907e+01   1.3176952e+01
   3.3700000e+01   1.3111672e+01   1.3176952e+01
   3.3800000e+01   1.3121579e+01   1.3176952e+01
   3.3900000e+01   1.3130640e+01   1.3176952e+01
   3.4000000e+01   1.3138862e+01   1.3176952e+01
   3.4100000e+01   1.3146256e+01   1.3176952e+01
   3.4200000e+01   1.3152831e+01   1.3176952e+01
   3.4300000e+01   1.3158595e+01   1.3176952e+01
   3.4400000e+01   1.3163557e+01   1.3176952e+01
   3.4500000e+01   1.3167726e+01   1.3176952e+01
   3.4600000e+01   1.3171110e+01   1.3176952e+01
   3.4700000e+01   1.3173716e+01   1.3176952e+01
   3.4800000e+01   1.3175553e+01   1.3176952e+01
   3.4900000e+01   1.3176629e+01   1.3176952e+01
   3.5000000e+01   1.3176950e+01   1.3176952e+01
   3.5100000e+01   1.3176525e+01   1.3176952e+01
   3.5200000e+01   1.3175359e+01   1.3176952e+01
   3.5300000e+01   1.3173460e+01   1.3176952e+01
   3.5400000e+01   1.3170834e+01   1.3176952e+01
   3.5500000e+01   1.3167488e+01   1.3176952e+01
   3.5600000e+01   1.3163427e+01   1.3176952e+01
   3.5700000e+01   1.3158658e+01   1.3176952e+01
   3.5800000e+01   1.3153187e+01   1.3176952e+01
   3.5900000e+01   1.3147018e+01   1.3176952e+01
   3.6000000e+01   1.3140157e+01   1.3176952e+01
   3.6100000e+01   1.3132610e+01   1.3176952e+01
   3.6200000e+01   1.3124381e+01   1.3176952e+01
   3.6300000e+01   1.3115475e+01   1.3176952e+01
   3.6400000e+01   1.3105896e+01   1.3176952e+01
   3.6500000e+01   1.3095649e+01   1.3176952e+01
   3.6600000e+01   1.3084737e+01   1.3176952e+01
   3.6700000e+01   1.3073165e+01   1.3176952e+01
   3.6800000e+01   1.3060937e+01   1.3176952e+01
   3.6900000e+01   1.3048055e+01   1.3176952e+01
   3.7000000e+01   1.3034524e+01   1.3176952e+01
   3.7100000e+01   1.3020346e+01   1.3176952e+01
   3.7200000e+01   1.3005524e+01   1.3176952e+01
   3.7300000e+01   1.2990062e+01   1.3176952e+01
   3.7400000e+01   1.2973962e+01   1.3176952e+01
   3.7500000e+01   1.2957226e+01   1.3176952e+01
   3.7600000e+01   1.2939857e+01   1.3176952e+01
   3.7700000e+01   1.2921857e+01   1.3176952e+01
   3.7800000e+01   1.2903227e+01   1.3176952e+01
   3.7900000e+01   1.2883970e+01   1.3176952e+01
   3.8000000e+01   1.2864088e+01   1.3176952e+01
   3.8100000e+01   1.2843582e+01   1.3176952e+01
   3.8200000e+01   1.2822453e+01   1.3176952e+01
   3.8300000e+01   1.2800703e+01   1.3176952e+01
   3.8400000e+01   1.2778332e+01   1.3176952e+01
   3.8500000e+01   1.2755343e+01   1.3176952e+01
   3.8600000e+01   1.2731736e+01   1.3176952e+01
   3.8700000e+01   1.2707511e+01   1.3176952e+01
   3.8800000e+01   1.2682670e+01   1.3176952e+01
   3.8900000e+01   1.2657214e+01   1.3176952e+01
   3.9000000e+01   1.2631142e+01   1.3176952e+01
   3.9100000e+01   1.2604457e+01   1.3176952e+01
   3.9200000e+01   1.2577158e+01   1.3176952e+01
   3.9300000e+01   1.2549245e+01   1.3176952e+01
   3.9400000e+01   1.2520721e+01   1.3176952e+01
   3.9500000e+01   1.2491585e+01   1.3176952e+01
   3.9600000e+01   1.2461838e+01   1.3176952e+01
   3.9700000e+01   1.2431481e+01   1.3176952e+01
   3.9800000e+01   1.2400515e+01   1.3176952e+01
   3.9900000e+01   1.2368941e+01   1.3176952e+01
   4.0000000e+01   1.2336761e+01   1.3176952e+01
   4.0100000e+01   1.2303976e+01   1.3176952e+01
   4.0200000e+01   1.2270589e+01   1.3176952e+01
   4.0300000e+01   1.2236601e+01   1.3176952e+01
   4.0400000e+01   1.2202016e+01   1.3176952e+01
   4.0500000e+01   1.2166837e+01   1.3176952e+01
   4.0600000e+01   1.2131068e+01   1.3176952e+01
   4.0700000e+01   1.2094713e+01   1.3176952e+01
   4.0800000e+01   1.2057778e+01   1.3176952e+01
   4.0900000e+01   1.2020270e+01   1.3176952e+01
   4.1000000e+01   1.1982195e+01   1.3176952e+01
   4.1100000e+01   1.1943564e+01   1.3176952e+01
   4.1200000e+01   1.1904385e+01   1.3176952e+01
   4.1300000e+01   1.1864671e+01   1.3176952e+01
   4.1400000e+01   1.1824436e+01   1.3176952e+01
   4.1500000e+01   1.1783695e+01   1.3176952e+01
   4.1600000e+01   1.1742466e+01   1.3176952e+01
   4.1700000e+01   1.1700772e+01   1.3176952e+01
   4.1800000e+01   1.1658635e+01   1.3176952e+01
   4.1900000e+01   1.1616083e+01   1.3176952e+01
   4.2000000e+01   1.1573150e+01   1.3176952e+01
   4.2100000e+01   1.1529871e+01   1.3176952e+01
   4.2200000e+01   1.1486288e+01   1.3176952e+01
   4.2300000e+01   1.1442451e+01   1.3176952e+01
   4.2400000e+01   1.1398414e+01   1.3176952e+01
   4.2500000e+01   1.1354242e+01   1.3176952e+01
   4.2600000e+01   1.1310006e+01   1.3176952e+01
   4.2700000e+01   1.1265792e+01   1.3176952e+01
   4.2800000e+01   1.1221695e+01   1.3176952e+01
   4.2900000e+01   1.1177826e+01   1.3176952e+01
   4.3000000e+01   1.1134312e+01   1.3176952e+01
   4.3100000e+01   1.1091299e+01   1.3176952e+01
   4.3200000e+01   1.1048954e+01   1.3176952e+01
   4.3300000e+01   1.1007473e+01   1.3176952e+01
   4.3400000e+01   1.0967078e+01   1.3176952e+01
   4.3500000e+01   1.0928028e+01   1.3176952e+01
   4.3600000e+01   1.0890621e+01   1.3176952e+01
   4.3700000e+01   1.0855202e+01   1.3176952e+01
   4.3800000e+01   1.0822172e+01   1.3176952e+01
   4.3900000e+01   1.0791998e+01   1.3176952e+01
   4.4000000e+01   1.0765219e+01   1.3176952e+01
   4.4100000e+01   1.0742468e+01   1.3176952e+01
   4.4200000e+01   1.0724480e+01   1.3176952e+01
   4.4300000e+01   1.0712118e+01   1.3176952e+01
   4.4400000e+01   1.0706390e+01   1.3176952e+01
   4.4500000e+01   1.0707190e+01   1.3176952e+01
   4.4600000e+01   1.0708769e+01   1.3176952e+01
   4.4700000e+01   1.0710262e+01   1.3176952e+01
   4.4800000e+01   1.0711672e+01   1.3176952e+01
   4.4900000e+01   1.0712999e+01   1.3176952e+01
   4.5000000e+01   1.0714243e+01   1.3176952e+01
   4.5100000e+01   1.0715408e+01   1.3176952e+01
   4.5200000e+01   1.0716492e+01   1.3176952e+01
   4.5300000e+01   1.0717498e+01   1.3176952e+01
   4.5400000e+01   1.0718427e+01   1.3176952e+01
   4.5500000e+01   1.0719279e+01   1.3176952e+01
   4.5600000e+01   1.0720056e+01   1.3176952e+01
   4.5700000e+01   1.0720757e+01   1.3176952e+01
   4.5800000e+01   1.0721386e+01   1.3176952e+01
   4.5900000e+01   1.0721942e+01   1.3176952e+01
   4.6000000e+01   1.0722426e+01   1.3176952e+01
   4.6100000e+01   1.0722839e+01   1.3176952e+01
   4.6200000e+01   1.0723182e+01   1.3176952e+01
   4.6300000e+01   1.0723457e+01   1.3176952e+01
   4.6400000e+01   1.0723663e+01   1.3176952e+01
   4.6500000e+01   1.0723802e+01   1.3176952e+01
   4.6600000e+01   1.0723875e+01   1.3176952e+01
   4.6700000e+01   1.0723883e+01   1.3176952e+01
   4.6800000e+01   1.0723825e+01   1.3176952e+01
   4.6900000e+01   1.0723704e+01   1.3176952e+01
   4.7000000e+01   1.0723520e+01   1.3176952e+01
   4.7100000e+01   1.0723274e+01   1.3176952e+01
   4.7200000e+01   1.0722966e+01   1.3176952e+01
   4.7300000e+01   1.0722598e+01   1.3176952e+01
   4.7400000e+01   1.0722170e+01   1.3176952e+01
   4.7500000e+01   1.0721682e+01   1.3176952e+01
   4.7600000e+01   1.0721137e+01   1.3176952e+01
   4.7700000e+01   1.0720533e+01   1.3176952e+01
   4.7800000e+01   1.0719873e+01   1.3176952e+01
   4.7900000e+01   1.0719156e+01   1.3176952e+01
   4.8000000e+01   1.0718385e+01   1.3176952e+01
   4.8100000e+01   1.0717558e+01   1.3176952e+01
   4.8200000e+01   1.0716677e+01   1.3176952e+01
   4.8300000e+01   1.0715743e+01   1.3176952e+01
   4.8400000e+01   1.0714756e+01   1.3176952e+01
   4.8500000e+01   1.0713717e+01   1.3176952e+01
   4.8600000e+01   1.0712626e+01   1.3176952e+01
   4.8700000e+01   1.0711485e+01   1.3176952e+01
   4.8800000e+01   1.0710294e+01   1.3176952e+01
   4.8900000e+01   1.0709053e+01   1.3176952e+01
   4.9000000e+01   1.0707763e+01   1.3176952e+01
   4.9100000e+01   1.0706424e+01   1.3176952e+01
   4.9200000e+01   1.0707274e+01   1.3176952e+01
   4.9300000e+01   1.0713009e+01   1.3176952e+01
   4.9400000e+01   1.0722940e+01   1.3176952e+01
   4.9500000e+01   1.0736449e+01   1.3176952e+01
   4.9600000e+01   1.0753009e+01   1.3176952e+01
   4.9700000e+01   1.0772164e+01   1.3176952e+01
   4.9800000e+01   1.0793521e+01   1.3176952e+01
   4.9900000e+01   1.0816739e+01   1.3176952e+01
   5.0000000e+01   1.0841526e+01   1.3176952e+01
   5.0100000e+01   1.0867627e+01   1.3176952e+01
   5.0200000e+01   1.0894819e+01   1.3176952e+01
   5.0300000e+01   1.0922912e+01   1.3176952e+01
   5.0400000e+01   1.0951738e+01   1.3176952e+01
   5.0500000e+01   1.0981151e+01   1.3176952e+01
   5.0600000e+01   1.1011025e+01   1.3176952e+01
   5.0700000e+01   1.1041249e+01   1.3176952e+01
   5.0800000e+01   1.1071728e+01   1.3176952e+01
   5.0900000e+01   1.1102377e+01   1.3176952e+01
   5.1000000e+01   1.1133122e+01   1.3176952e+01
   5.1100000e+01   1.1163900e+01   1.3176952e+01
   5.1200000e+01   1.1194655e+01   1.3176952e+01
   5.1300000e+01   1.1225339e+01   1.3176952e+01
   5.1400000e+01   1.1255910e+01   1.3176952e+01
   5.1500000e+01   1.1286330e+01   1.3176952e+01
   5.1600000e+01   1.1316568e+01   1.3176952e+01
   5.1700000e+01   1.1346596e+01   1.3176952e+01
   5.1800000e+01   1.1376391e+01   1.3176952e+01
   5.1900000e+01   1.1405932e+01   1.3176952e+01
   5.2000000e+01   1.1435202e+01   1.3176952e+01
   5.2100000e+01   1.1464185e+01   1.3176952e+01
   5.2200000e+01   1.1492869e+01   1.3176952e+01
   5.2300000e+01   1.1521243e+01   1.3176952e+01
   5.2400000e+01   1.1549299e+01   1.3176952e+01
   5.2500000e+01   1.1577029e+01   1.3176952e+01
   5.2600000e+01   1.1604426e+01   1.3176952e+01
   5.2700000e+01   1.1631487e+01   1.3176952e+01
   5.2800000e+01   1.1658208e+01   1.3176952e+01
   5.2900000e+01   1.1684586e+01   1.3176952e+01
   5.3000000e+01   1.1710620e+01   1.3176952e+01
   5.3100000e+01   1.1736307e+01   1.3176952e+01
   5.3200000e+01   1.1761649e+01   1.3176952e+01
   5.3300000e+01   1.1786644e+01   1.3176952e+01
   5.3400000e+01   1.1811295e+01   1.3176952e+01
   5.3500000e+01   1.1835601e+01   1.3176952e+01
   5.3600000e+01   1.1859564e+01   1.3176952e+01
   5.3700000e+01   1.1883187e+01   1.3176952e+01
   5.3800000e+01   1.1906472e+01   1.3176952e+01
   5.3900000e+01   1.1929420e+01   1.3176952e+01
   5.4000000e+01   1.1952036e+01   1.3176952e+01
   5.4100000e+01   1.1974320e+01   1.3176952e+01
   5.4200000e+01   1.1996278e+01   1.3176952e+01
   5.4300000e+01   1.2017911e+01   1.3176952e+01
   5.4400000e+01   1.2039223e+01   1.3176952e+01
   5.4500000e+01   1.2060218e+01   1.3176952e+01
   5.4600000e+01   1.2080899e+01   1.3176952e+01
   5.4700000e+01   1.2101270e+01   1.3176952e+01
   5.4800000e+01   1.2121334e+01   1.3176952e+01
   5.4900000e+01   1.2141095e+01   1.3176952e+01
   5.5000000e+01   1.2160556e+01   1.3176952e+01
   5.5100000e+01   1.2179722e+01   1.3176952e+01
   5.5200000e+01   1.2198596e+01   1.3176952e+01
   5.5300000e+01   1.2217182e+01   1.3176952e+01
   5.5400000e+01   1.2235484e+01   1.3176952e+01
   5.5500000e+01   1.2253504e+01   1.3176952e+01
   5.5600000e+01   1.2271248e+01   1.3176952e+01
   5.5700000e+01   1.2288719e+01   1.3176952e+01
   5.5800000e+01   1.2305920e+01   1.3176952e+01
   5.5900000e+01   1.2322856e+01   1.3176952e+01
   5.6000000e+01   1.2339529e+01   1.3176952e+01
   5.6100000e+01   1.2355943e+01   1.3176952e+01
   5.6200000e+01   1.2372103e+01   1.3176952e+01
   5.6300000e+01   1.2388011e+01   1.3176952e+01
   5.6400000e+01   1.2403671e+01   1.3176952e+01
   5.6500000e+01   1.2419086e+01   1.3176952e+01
   5.6600000e+01   1.2434260e+01   1.3176952e+01
   5.6700000e+01   1.2449196e+01   1.3176952e+01
   5.6800000e+01   1.2463898e+01   1.3176952e+01
   5.6900000e+01   1.2478368e+01   1.3176952e+01
   5.7000000e+01   1.2492610e+01   1.3176952e+01
   5.7100000e+01   1.2506628e+01   1.3176952e+01
   5.7200000e+01   1.2520424e+01   1.3176952e+01
   5.7300000e+01   1.2534001e+01   1.3176952e+01
   5.7400000e+01   1.2547363e+01   1.3176952e+01
   5.7500000e+01   1.2560512e+01   1.3176952e+01
   5.7600000e+01   1.2573452e+01   1.3176952e+01
   5.7700000e+01   1.2586185e+01   1.3176952e+01
   5.7800000e+01   1.2598715e+01   1.3176952e+01
   5.7900000e+01   1.2611043e+01   1.3176952e+01
   5.8000000e+01   1.2623173e+01   1.3176952e+01
   5.8100000e+01   1.2635108e+01   1.3176952e+01
   5.8200000e+01   1.2646851e+01   1.3176952e+01
   5.8300000e+01   1.2658403e+01   1.3176952e+01
   5.8400000e+01   1.2669768e+01   1.3176952e+01
   5.8500000e+01   1.2680948e+01   1.3176952e+01
   5.8600000e+01   1.2691945e+01   1.3176952e+01
   5.8700000e+01   1.2702763e+01   1.3176952e+01
   5.8800000e+01   1.2713404e+01   1.3176952e+01
   5.8900000e+01   1.2723869e+01   1.3176952e+01
   5.9000000e+01   1.2734162e+01   1.3176952e+01
   5.9100000e+01   1.2744285e+01   1.3176952e+01
   5.9200000e+01   1.2754240e+01   1.3176952e+01
   5.9300000e+01   1.2764029e+01   1.3176952e+01
   5.9400000e+01   1.2773654e+01   1.3176952e+01
   5.9500000e+01   1.2783119e+01   1.3176952e+01
   5.9600000e+01   1.2792424e+01   1.3176952e+01
   5.9700000e+01   1.2801572e+01   1.3176952e+01
   5.9800000e+01   1.2810565e+01   1.3176952e+01
   5.9900000e+01   1.2819405e+01   1.3176952e+01
   6.0000000e+01   1.2828095e+01   1.3176952e+01
   6.0100000e+01   1.2836635e+01   1.3176952e+01
   6.0200000e+01   1.2845029e+01   1.3176952e+01
   6.0300000e+01   1.2853278e+01   1.3176952e+01
   6.0400000e+01   1.2861383e+01   1.3176952e+01
   6.0500000e+01   1.2869347e+01   1.3176952e+01
   6.0600000e+01   1.2877172e+01   1.3176952e+01
   6.0700000e+01   1.2884859e+01   1.3176952e+01
   6.0800000e+01   1.2892410e+01   1.3176952e+01
   6.0900000e+01   1.2899827e+01   1.3176952e+01
   6.1000000e+01   1.2907112e+01   1.3176952e+01
   6.1100000e+01   1.2914266e+01   1.3176952e+01
   6.1200000e+01   1.2921291e+01   1.3176952e+01
   6.1300000e+01   1.2928188e+01   1.3176952e+01
   6.1400000e+01   1.2934960e+01   1.3176952e+01
   6.1500000e+01   1.2941607e+01   1.3176952e+01
   6.1600000e+01   1.2948132e+01   1.3176952e+01
   6.1700000e+01   1.2954536e+01   1.3176952e+01
   6.1800000e+01   1.2960820e+01   1.3176952e+01
   6.1900000e+01   1.2966985e+01   1.3176952e+01
   6.2000000e+01   1.2973035e+01   1.3176952e+01
   6.2100000e+01   1.2978969e+01   1.3176952e+01
   6.2200000e+01   1.2984789e+01   1.3176952e+01
   6.2300000e+01   1.2990496e+01   1.3176952e+01
   6.2400000e+01   1.2996093e+01   1.3176952e+01
   6.2500000e+01   1.3001580e+01   1.3176952e+01
   6.2600000e+01   1.3006959e+01   1.3176952e+01
   6.2700000e+01   1.3012230e+01   1.3176952e+01
   6.2800000e+01   1.3017396e+01   1.3176952e+01
   6.2900000e+01   1.3022457e+01   1.3176952e+01
   6.3000000e+01   1.3027416e+01   1.3176952e+01
   6.3100000e+01   1.3032272e+01   1.3176952e+01
   6.3200000e+01   1.3037027e+01   1.3176952e+01
   6.3300000e+01   1.3041684e+01   1.3176952e+01
   6.3400000e+01   1.3046241e+01   1.3176952e+01
   6.3500000e+01   1.3050702e+01   1.3176952e+01
   6.3600000e+01   1.3055066e+01   1.3176952e+01
   6.3700000e+01   1.3059336e+01   1.3176952e+01
   6.3800000e+01   1.3063512e+01   1.3176952e+01
   6.3900000e+01   1.3067595e+01   1.3176952e+01
   6.4000000e+01   1.3071587e+01   1.3176952e+01
   6.4100000e+01   1.3075488e+01   1.3176952e+01
   6.4200000e+01   1.3079299e+01   1.3176952e+01
   6.4300000e+01   1.3083023e+01   1.3176952e+01
   6.4400000e+01   1.3086658e+01   1.3176952e+01
   6.4500000e+01   1.3090208e+01   1.3176952e+01
   6.4600000e+01   1.3093672e+01   1.3176952e+01
   6.4700000e+01   1.3097052e+01   1.3176952e+01
   6.4800000e+01   1.3100348e+01   1.3176952e+01
   6.4900000e+01   1.3103562e+01   1.3176952e+01
   6.5000000e+01   1.3106694e+01   1.3176952e+01
   6.5100000e+01   1.3109746e+01   1.3176952e+01
   6.5200000e+01   1.3112718e+01   1.3176952e+01
   6.5300000e+01   1.3115611e+01   1.3176952e+01
   6.5400000e+01   1.3118427e+01   1.3176952e+01
   6.5500000e+01   1.3121165e+01   1.3176952e+01
   6.5600000e+01   1.3123827e+01   1.3176952e+01
   6.5700000e+01   1.3126414e+01   1.3176952e+01
   6.5800000e+01   1.3128927e+01   1.3176952e+01
   6.5900000e+01   1.3131366e+01   1.3176952e+01
   6.6000000e+01   1.3133732e+01   1.3176952e+01
   6.6100000e+01   1.3136026e+01   1.3176952e+01
   6.6200000e+01   1.3138249e+01   1.3176952e+01
   6.6300000e+01   1.3140402e+01   1.3176952e+01
   6.6400000e+01   1.3142485e+01   1.3176952e+01
   6.6500000e+01   1.3144500e+01   1.3176952e+01
   6.6600000e+01   1.3146446e+01   1.3176952e+01
   6.6700000e+01   1.3148325e+01   1.3176952e+01
   6.6800000e+01   1.3150137e+01   1.3176952e+01
   6.6900000e+01   1.3151884e+01   1.3176952e+01
   6.7000000e+01   1.3153565e+01   1.3176952e+01
   6.7100000e+01   1.3155182e+01   1.3176952e+01
   6.7200000e+01   1.3156735e+01   1.3176952e+01
   6.7300000e+01   1.3158225e+01   1.3176952e+01
   6.7400000e+01   1.3159653e+01   1.3176952e+01
   6.7500000e+01   1.3161019e+01   1.3176952e+01
   6.7600000e+01   1.3162325e+01   1.3176952e+01
   6.7700000e+01   1.3163570e+01   1.3176952e+01
   6.7800000e+01   1.3164755e+01   1.3176952e+01
   6.7900000e+01   1.3165881e+01   1.3176952e+01
   6.8000000e+01   1.3166949e+01   1.3176952e+01
   6.8100000e+01   1.3167959e+01   1.3176952e+01
   6.8200000e+01   1.3168912e+01   1.3176952e+01
   6.8300000e+01   1.3169808e+01   1.3176952e+01
   6.8400000e+01   1.3170648e+01   1.3176952e+01
   6.8500000e+01   1.3171434e+01   1.3176952e+01
   6.8600000e+01   1.3172164e+01   1.3176952e+01
   6.8700000e+01   1.3172840e+01   1.3176952e+01
   6.8800000e+01   1.3173462e+01   1.3176952e+01
   6.8900000e+01   1.3174032e+01   1.3176952e+01
   6.9000000e+01   1.3174549e+01   1.3176952e+01
   6.9100000e+01   1.3175014e+01   1.3176952e+01
   6.9200000e+01   1.3175428e+01   1.3176952e+01
   6.9300000e+01   1.3175791e+01   1.3176952e+01
   6.9400000e+01   1.3176103e+01   1.3176952e+01
   6.9500000e+01   1.3176366e+01   1.3176952e+01
   6.9600000e+01   1.3176580e+01   1.3176952e+01
   6.9700000e+01   1.3176745e+01   1.3176952e+01
   6.9800000e+01   1.3176861e+01   1.3176952e+01
   6.9900000e+01   1.3176930e+01   1.3176952e+01
   7.0000000e+01   1.3176952e+01   1.3176952e+01
   7.0100000e+01   1.3176927e+01   1.3176952e+01
   7.0200000e+01   1.3176856e+01   1.3176952e+01
   7.0300000e+01   1.3176739e+01   1.3176952e+01
   7.0400000e+01   1.3176577e+01   1.3176952e+01
   7.0500000e+01   1.3176370e+01   1.3176952e+01
   7.0600000e+01   1.3176119e+01   1.3176952e+01
   7.0700000e+01   1.3175823e+01   1.3176952e+01
   7.0800000e+01   1.3175485e+01   1.3176952e+01
   7.0900000e+01   1.3175103e+01   1.3176952e+01
   7.1000000e+01   1.3174679e+01   1.3176952e+01
   7.1100000e+01   1.3174213e+01   1.3176952e+01
   7.1200000e+01   1.3173705e+01   1.3176952e+01
   7.1300000e+01   1.3173156e+01   1.3176952e+01
   7.1400000e+01   1.3172566e+01   1.3176952e+01
   7.1500000e+01   1.3171935e+01   1.3176952e+01
   7.1600000e+01   1.3171265e+01   1.3176952e+01
   7.1700000e+01   1.3170555e+01   1.3176952e+01
   7.1800000e+01   1.3169806e+01   1.3176952e+01
   7.1900000e+01   1.3169018e+01   1.3176952e+01
   7.2000000e+01   1.3168192e+01   1.3176952e+01
   7.2100000e+01   1.3167328e+01   1.3176952e+01
   7.2200000e+01   1.3166426e+01   1.3176952e+01
   7.2300000e+01   1.3165487e+01   1.3176952e+01
   7.2400000e+01   1.3164512e+01   1.3176952e+01
   7.2500000e+01   1.3163500e+01   1.3176952e+01
   7.2600000e+01   1.3162452e+01   1.3176952e+01
   7.2700000e+01   1.3161368e+01   1.3176952e+01
   7.2800000e+01   1.3160248e+01   1.3176952e+01
   7.2900000e+01   1.3159094e+01   1.3176952e+01
   7.3000000e+01   1.3157905e+01   1.3176952e+01
   7.3100000e+01   1.3156682e+01   1.3176952e+01
   7.3200000e+01   1.3155425e+01   1.3176952e+01
   7.3300000e+01   1.3154135e+01   1.3176952e+01
   7.3400000e+01   1.3152811e+01   1.3176952e+01
   7.3500000e+01   1.3151454e+01   1.3176952e+01
   7.3600000e+01   1.3150065e+01   1.3176952e+01
   7.3700000e+01   1.3148644e+01   1.3176952e+01
   7.3800000e+01   1.3147190e+01   1.3176952e+01
   7.3900000e+01   1.3145706e+01   1.3176952e+01
   7.4000000e+01   1.3144189e+01   1.3176952e+01
   7.4100000e+01   1.3142642e+01   1.3176952e+01
   7.4200000e+01   1.3141065e+01   1.3176952e+01
   7.4300000e+01   1.3139457e+01   1.3176952e+01
   7.4400000e+01   1.3137819e+01   1.3176952e+01
   7.4500000e+01   1.3136151e+01   1.3176952e+01
   7.4600000e+01   1.3134454e+01   1.3176952e+01
   7.4700000e+01   1.3132728e+01   1.3176952e+01
   7.4800000e+01   1.3130973e+01   1.3176952e+01
   7.4900000e+01   1.3129189e+01   1.3176952e+01
   7.5000000e+01   1.3127377e+01   1.3176952e+01
   7.5100000e+01   1.3125538e+01   1.3176952e+01
   7.5200000e+01   1.3123670e+01   1.3176952e+01
   7.5300000e+01   1.3121776e+01   1.3176952e+01
   7.5400000e+01   1.3119854e+01   1.3176952e+01
   7.5500000e+01   1.3117905e+01   1.3176952e+01
   7.5600000e+01   1.3115930e+01   1.3176952e+01
   7.5700000e+01   1.3113929e+01   1.3176952e+01
   7.5800000e+01   1.3111901e+01   1.3176952e+01
   7.5900000e+01   1.3109848e+01   1.3176952e+01
   7.6000000e+01   1.3107770e+01   1.3176952e+01
   7.6100000e+01   1.3105666e+01   1.3176952e+01
   7.6200000e+01   1.3103537e+01   1.3176952e+01
   7.6300000e+01   1.3101383e+01   1.3176952e+01
   7.6400000e+01   1.3099205e+01   1.3176952e+01
   7.6500000e+01   1.3097003e+01   1.3176952e+01
   7.6600000e+01   1.3094777e+01   1.3176952e+01
   7.6700000e+01   1.3092527e+01   1.3176952e+01
   7.6800000e+01   1.3090254e+01   1.3176952e+01
   7.6900000e+01   1.3087957e+01   1.3176952e+01
   7.7000000e+01   1.3085638e+01   1.3176952e+01
   7.7100000e+01   1.3083295e+01   1.3176952e+01
   7.7200000e+01   1.3080931e+01   1.3176952e+01
   7.7300000e+01   1.3078543e+01   1.3176952e+01
   7.7400000e+01   1.3076134e+01   1.3176952e+01
   7.7500000e+01   1.3073703e+01   1.3176952e+01
   7.7600000e+01   1.3071250e+01   1.3176952e+01
   7.7700000e+01   1.3068776e+01   1.3176952e+01
   7.7800000e+01   1.3066281e+01   1.3176952e+01
   7.7900000e+01   1.3063765e+01   1.3176952e+01
   7.8000000e+01   1.3061228e+01   1.3176952e+01
   7.8100000e+01   1.3058671e+01   1.3176952e+01
   7.8200000e+01   1.3056093e+01   1.3176952e+01
   7.8300000e+01   1.3053495e+01   1.3176952e+01
   7.8400000e+01   1.3050877e+01   1.3176952e+01
   7.8500000e+01   1.3048240e+01   1.3176952e+01
   7.8600000e+01   1.3045583e+01   1.3176952e+01
   7.8700000e+01   1.3042907e+01   1.3176952e+01
   7.8800000e+01   1.3040211e+01   1.3176952e+01
   7.8900000e+01   1.3037497e+01   1.3176952e+01
   7.9000000e+01   1.3034764e+01   1.3176952e+01
   7.9100000e+01   1.3032013e+01   1.3176952e+01
   7.9200000e+01   1.3029244e+01   1.3176952e+01
   7.9300000e+01   1.3026456e+01   1.3176952e+01
   7.9400000e+01   1.3023650e+01   1.3176952e+01
   7.9500000e+01   1.3020827e+01   1.3176952e+01
   7.9600000e+01   1.3017986e+01   1.3176952e+01
   7.9700000e+01   1.3015128e+01   1.3176952e+01
   7.9800000e+01   1.3012252e+01   1.3176952e+01
   7.9900000e+01   1.3009360e+01   1.3176952e+01
   8.0000000e+01   1.3006451e+01   1.3176952e+01
   8.0100000e+01   1.3003525e+01   1.3176952e+01
   8.0200000e+01   1.3000583e+01   1.3176952e+01
   8.0300000e+01   1.2997624e+01   1.3176952e+01
   8.0400000e+01   1.2994649e+01   1.3176952e+01
   8.0500000e+01   1.2991659e+01   1.3176952e+01
   8.0600000e+01   1.2988652e+01   1.3176952e+01
   8.0700000e+01   1.2985631e+01   1.3176952e+01
   8.0800000e+01   1.2982593e+01   1.3176952e+01
   8.0900000e+01   1.2979541e+01   1.3176952e+01
   8.1000000e+01   1.2976473e+01   1.3176952e+01
   8.1100000e+01   1.2973390e+01   1.3176952e+01
   8.1200000e+01   1.2970293e+01   1.3176952e+01
   8.1300000e+01   1.2967181e+01   1.3176952e+01
   8.1400000e+01   1.2964054e+01   1.3176952e+01
   8.1500000e+01   1.2960914e+01   1.3176952e+01
   8.1600000e+01   1.2957759e+01   1.3176952e+01
   8.1700000e+01   1.2954590e+01   1.3176952e+01
   8.1800000e+01   1.2951407e+01   1.3176952e+01
   8.1900000e+01   1.2948211e+01   1.3176952e+01
   8.2000000e+01   1.2945001e+01   1.3176952e+01
   8.2100000e+01   1.2941778e+01   1.3176952e+01
   8.2200000e+01   1.2938542e+01   1.3176952e+01
   8.2300000e+01   1.2935292e+01   1.3176952e+01
   8.2400000e+01   1.2932030e+01   1.3176952e+01
   8.2500000e+01   1.2928755e+01   1.3176952e+01
   8.2600000e+01   1.2925467e+01   1.3176952e+01
   8.2700000e+01   1.2922166e+01   1.3176952e+01
   8.2800000e+01   1.2918854e+01   1.3176952e+01
   8.2900000e+01   1.2915529e+01   1.3176952e+01
   8.3000000e+01   1.2912192e+01   1.3176952e+01
   8.3100000e+01   1.2908843e+01   1.3176952e+01
   8.3200000e+01   1.2905482e+01   1.3176952e+01
   8.3300000e+01   1.2902110e+01   1.3176952e+01
   8.3400000e+01   1.2898726e+01   1.3176952e+01
   8.3500000e+01   1.2895331e+01   1.3176952e+01
   8.3600000e+01   1.2891924e+01   1.3176952e+01
   8.3700000e+01   1.2888507e+01   1.3176952e+01
   8.3800000e+01   1.2885078e+01   1.3176952e+01
   8.3900000e+01   1.2881638e+01   1.3176952e+01
   8.4000000e+01   1.2878188e+01   1.3176952e+01
   8.4100000e+01   1.2874727e+01   1.3176952e+01
   8.4200000e+01   1.2871256e+01   1.3176952e+01
   8.4300000e+01   1.2867774e+01   1.3176952e+01
   8.4400000e+01   1.2864282e+01   1.3176952e+01
   8.4500000e+01   1.2860780e+01   1.3176952e+01
   8.4600000e+01   1.2857268e+01   1.3176952e+01
   8.4700000e+01   1.2853746e+01   1.3176952e+01
   8.4800000e+01   1.2850214e+01   1.3176952e+01
   8.4900000e+01   1.2846673e+01   1.3176952e+01
   8.5000000e+01   1.2843122e+01   1.3176952e+01
   8.5100000e+01   1.2839561e+01   1.3176952e+01
   8.5200000e+01   1.2835992e+01   1.3176952e+01
   8.5300000e+01   1.2832413e+01   1.3176952e+01
   8.5400000e+01   1.2828825e+01   1.3176952e+01
   8.5500000e+01   1.2825228e+01   1.3176952e+01
   8.5600000e+01   1.2821623e+01   1.3176952e+01
   8.5700000e+01   1.2818008e+01   1.3176952e+01
   8.5800000e+01   1.2814385e+01   1.3176952e+01
   8.5900000e+01   1.2810754e+01   1.3176952e+01
   8.6000000e+01   1.2807114e+01   1.3176952e+01
   8.6100000e+01   1.2803466e+01   1.3176952e+01
   8.6200000e+01   1.2799810e+01   1.3176952e+01
   8.6300000e+01   1.2796145e+01   1.3176952e+01
   8.6400000e+01   1.2792473e+01   1.3176952e+01
   8.6500000e+01   1.2788793e+01   1.3176952e+01
   8.6600000e+01   1.2785105e+01   1.3176952e+01
   8.6700000e+01   1.2781409e+01   1.3176952e+01
   8.6800000e+01   1.2777706e+01   1.3176952e+01
   8.6900000e+01   1.2773995e+01   1.3176952e+01
   8.7000000e+01   1.2770277e+01   1.3176952e+01
   8.7100000e+01   1.2766552e+01   1.3176952e+01
   8.7200000e+01   1.2762820e+01   1.3176952e+01
   8.7300000e+01   1.2759080e+01   1.3176952e+01
   8.7400000e+01   1.2755334e+01   1.3176952e+01
   8.7500000e+01   1.2751581e+01   1.3176952e+01
   8.7600000e+01   1.2747821e+01   1.3176952e+01
   8.7700000e+01   1.2744054e+01   1.3176952e+01
   8.7800000e+01   1.2740281e+01   1.3176952e+01
   8.7900000e+01   1.2736501e+01   1.3176952e+01
   8.8000000e+01   1.2732715e+01   1.3176952e+01
   8.8100000e+01   1.2728923e+01   1.3176952e+01
   8.8200000e+01   1.2725124e+01   1.3176952e+01
   8.8300000e+01   1.2721320e+01   1.3176952e+01
   8.8400000e+01   1.2717509e+01   1.3176952e+01
   8.8500000e+01   1.2713693e+01   1.3176952e+01
   8.8600000e+01   1.2709870e+01   1.3176952e+01
   8.8700000e+01   1.2706042e+01   1.3176952e+01
   8.8800000e+01   1.2702208e+01   1.3176952e+01
   8.8900000e+01   1.2698369e+01   1.3176952e+01
   8.9000000e+01   1.2694524e+01   1.3176952e+01
   8.9100000e+01   1.2690674e+01   1.3176952e+01
   8.9200000e+01   1.2686818e+01   1.3176952e+01
   8.9300000e+01   1.2682957e+01   1.3176952e+01
   8.9400000e+01   1.2679091e+01   1.3176952e+01
   8.9500000e+01   1.2675220e+01   1.3176952e+01
   8.9600000e+01   1.2671344e+01   1.3176952e+01
   8.9700000e+01   1.2667463e+01   1.3176952e+01
   8.9800000e+01   1.2663577e+01   1.3176952e+01
   8.9900000e+01   1.2659687e+01   1.3176952e+01
   9.0000000e+01   1.2655792e+01   1.3176952e+01
   9.0100000e+01   1.2651892e+01   1.3176952e+01
   9.0200000e+01   1.2647988e+01   1.3176952e+01
   9.0300000e+01   1.2644079e+01   1.3176952e+01
   9.0400000e+01   1.2640166e+01   1.3176952e+01
   9.0500000e+01   1.2636249e+01   1.3176952e+01
   9.0600000e+01   1.2632328e+01   1.3176952e+01
   9.0700000e+01   1.2628402e+01   1.3176952e+01
   9.0800000e+01   1.2624473e+01   1.3176952e+01
   9.0900000e+01   1.2620539e+01   1.3176952e+01
   9.1000000e+01   1.2616602e+01   1.3176952e+01
   9.1100000e+01   1.2612661e+01   1.3176952e+01
   9.1200000e+01   1.2608716e+01   1.3176952e+01
   9.1300000e+01   1.2604767e+01   1.3176952e+01
   9.1400000e+01   1.2600815e+01   1.3176952e+01
   9.1500000e+01   1.2596860e+01   1.3176952e+01
   9.1600000e+01   1.2592900e+01   1.3176952e+01
   9.1700000e+01   1.2588938e+01   1.3176952e+01
   9.1800000e+01   1.2584972e+01   1.3176952e+01
   9.1900000e+01   1.2581003e+01   1.3176952e+01
   9.2000000e+01   1.2577031e+01   1.3176952e+01
   9.2100000e+01   1.2573056e+01   1.3176952e+01
   9.2200000e+01   1.2569077e+01   1.3176952e+01
   9.2300000e+01   1.2565096e+01   1.3176952e+01
   9.2400000e+01   1.2561112e+01   1.3176952e+01
   9.2500000e+01   1.2557125e+01   1.3176952e+01
   9.2600000e+01   1.2553135e+01   1.3176952e+01
   9.2700000e+01   1.2549143e+01   1.3176952e+01
   9.2800000e+01   1.2545148e+01   1.3176952e+01
   9.2900000e+01   1.2541150e+01   1.3176952e+01
   9.3000000e+01   1.2537150e+01   1.3176952e+01
   9.3100000e+01   1.2533148e+01   1.3176952e+01
   9.3200000e+01   1.2529143e+01   1.3176952e+01
   9.3300000e+01   1.2525136e+01   1.3176952e+01
   9.3400000e+01   1.2521126e+01   1.3176952e+01
   9.3500000e+01   1.2517115e+01   1.3176952e+01
   9.3600000e+01   1.2513101e+01   1.3176952e+01
   9.3700000e+01   1.2509085e+01   1.3176952e+01
   9.3800000e+01   1.2505067e+01   1.3176952e+01
   9.3900000e+01   1.2501048e+01   1.3176952e+01
   9.4000000e+01   1.2497026e+01   1.3176952e+01
   9.4100000e+01   1.2493003e+01   1.3176952e+01
   9.4200000e+01   1.2488978e+01   1.3176952e+01
   9.4300000e+01   1.2484951e+01   1.3176952e+01
   9.4400000e+01   1.2480923e+01   1.3176952e+01
   9.4500000e+01   1.2476893e+01   1.3176952e+01
   9.4600000e+01   1.2472861e+01   1.3176952e+01
   9.4700000e+01   1.2468828e+01   1.3176952e+01
   9.4800000e+01   1.2464794e+01   1.3176952e+01
   9.4900000e+01   1.2460758e+01   1.3176952e+01
   9.5000000e+01   1.2456721e+01   1.3176952e+01
   9.5100000e+01   1.2452683e+01   1.3176952e+01
   9.5200000e+01   1.2448643e+01   1.3176952e+01
   9.5300000e+01   1.2444603e+01   1.3176952e+01
   9.5400000e+01   1.2440561e+01   1.3176952e+01
   9.5500000e+01   1.2436519e+01   1.3176952e+01
   9.5600000e+01   1.2432475e+01   1.3176952e+01
   9.5700000e+01   1.2428431e+01   1.3176952e+01
   9.5800000e+01   1.2424386e+01   1.3176952e+01
   9.5900000e+01   1.2420339e+01   1.3176952e+01
   9.6000000e+01   1.2416293e+01   1.3176952e+01
   9.6100000e+01   1.2412245e+01   1.3176952e+01
   9.6200000e+01   1.2408197e+01   1.3176952e+01
   9.6300000e+01   1.2404148e+01   1.3176952e+01
   9.6400000e+01   1.2400099e+01   1.3176952e+01
   9.6500000e+01   1.2396049e+01   1.3176952e+01
   9.6600000e+01   1.2391999e+01   1.3176952e+01
   9.6700000e+01   1.2387949e+01   1.3176952e+01
   9.6800000e+01   1.2383898e+01   1.3176952e+01
   9.6900000e+01   1.2379847e+01   1.3176952e+01
   9.7000000e+01   1.2375795e+01   1.3176952e+01
   9.7100000e+01   1.2371744e+01   1.3176952e+01
   9.7200000e+01   1.2367692e+01   1.3176952e+01
   9.7300000e+01   1.2363640e+01   1.3176952e+01
   9.7400000e+01   1.2359588e+01   1.3176952e+01
   9.7500000e+01   1.2355536e+01   1.3176952e+01
   9.7600000e+01   1.2351485e+01   1.3176952e+01
   9.7700000e+01   1.2347433e+01   1.3176952e+01
   9.7800000e+01   1.2343382e+01   1.3176952e+01
   9.7900000e+01   1.2339330e+01   1.3176952e+01
   9.8000000e+01   1.2335279e+01   1.3176952e+01
   9.8100000e+01   1.2331228e+01   1.3176952e+01
   9.8200000e+01   1.2327178e+01   1.3176952e+01
   9.8300000e+01   1.2323128e+01   1.3176952e+01
   9.8400000e+01   1.2319078e+01   1.3176952e+01
   9.8500000e+01   1.2315029e+01   1.3176952e+01
   9.8600000e+01   1.2310981e+01   1.3176952e+01
   9.8700000e+01   1.2306933e+01   1.3176952e+01
   9.8800000e+01   1.2302885e+01   1.3176952e+01
   9.8900000e+01   1.2298838e+01   1.3176952e+01
   9.9000000e+01   1.2294792e+01   1.3176952e+01
   9.9100000e+01   1.2290747e+01   1.3176952e+01
   9.9200000e+01   1.2286702e+01   1.3176952e+01
   9.9300000e+01   1.2282658e+01   1.3176952e+01
   9.9400000e+01   1.2278616e+01   1.3176952e+01
   9.9500000e+01   1.2274573e+01   1.3176952e+01
   9.9600000e+01   1.2270532e+01   1.3176952e+01
   9.9700000e+01   1.2266492e+01   1.3176952e+01
   9.9800000e+01   1.2262453e+01   1.3176952e+01
   9.9900000e+01   1.2258415e+01   1.3176952e+01
   1.0000000e+02   1.2254379e+01   1.3176952e+01


==> Cap_vs_Distance_R_M3d07.txt <==
   1.0000000e+01   1.1425398e+01   1.3176951e+01
   1.0100000e+01   1.0719190e+01   1.3176951e+01
   1.0200000e+01   1.0954128e+01   1.3176951e+01
   1.0300000e+01   1.2264056e+01   1.3176951e+01
   1.0400000e+01   1.2956466e+01   1.3176951e+01
   1.0500000e+01   1.3173610e+01   1.3176951e+01
   1.0600000e+01   1.3036468e+01   1.3176951e+01
   1.0700000e+01   1.2610732e+01   1.3176951e+01
   1.0800000e+01   1.1957430e+01   1.3176951e+01
   1.0900000e+01   1.1204120e+01   1.3176951e+01
   1.1000000e+01   1.0690450e+01   1.3176951e+01
   1.1100000e+01   1.0226204e+01   1.3176951e+01
   1.1200000e+01   9.3596424e+00   1.3176951e+01
   1.1300000e+01   7.9288707e+00   1.3176951e+01
   1.1400000e+01   7.4992157e+00   1.3176951e+01
   1.1500000e+01   8.2038411e+00   1.3176951e+01
   1.1600000e+01   9.4878887e+00   1.3176951e+01
   1.1700000e+01   1.0246938e+01   1.3176951e+01
   1.1800000e+01   1.0664468e+01   1.3176951e+01
   1.1900000e+01   1.1047586e+01   1.3176951e+01
   1.2000000e+01   1.1659697e+01   1.3176951e+01
   1.2100000e+01   1.2248388e+01   1.3176951e+01
   1.2200000e+01   1.2713158e+01   1.3176951e+01
   1.2300000e+01   1.3022582e+01   1.3176951e+01
   1.2400000e+01   1.3166289e+01   1.3176951e+01
   1.2500000e+01   1.3136169e+01   1.3176951e+01
   1.2600000e+01   1.2917422e+01   1.3176951e+01
   1.2700000e+01   1.2481888e+01   1.3176951e+01
   1.2800000e+01   1.1786708e+01   1.3176951e+01
   1.2900000e+01   1.0882241e+01   1.3176951e+01
   1.3000000e+01   1.0721386e+01   1.3176951e+01
   1.3100000e+01   1.0713119e+01   1.3176951e+01
   1.3200000e+01   1.1219115e+01   1.3176951e+01
   1.3300000e+01   1.2032157e+01   1.3176951e+01
   1.3400000e+01   1.2597885e+01   1.3176951e+01
   1.3500000e+01   1.2949311e+01   1.3176951e+01
   1.3600000e+01   1.3131577e+01   1.3176951e+01
   1.3700000e+01   1.3174993e+01   1.3176951e+01
   1.3800000e+01   1.3099523e+01   1.3176951e+01
   1.3900000e+01   1.2919294e+01   1.3176951e+01
   1.4000000e+01   1.2646050e+01   1.3176951e+01
   1.4100000e+01   1.2292580e+01   1.3176951e+01
   1.4200000e+01   1.1877451e+01   1.3176951e+01
   1.4300000e+01   1.1432812e+01   1.3176952e+01
   1.4400000e+01   1.1017519e+01   1.3176952e+01
   1.4500000e+01   1.0736107e+01   1.3176952e+01
   1.4600000e+01   1.0535293e+01   1.3176952e+01
   1.4700000e+01   1.0230487e+01   1.3176952e+01
   1.4800000e+01   9.7970113e+00   1.3176952e+01
   1.4900000e+01   9.2002858e+00   1.3176952e+01
   1.5000000e+01   8.4046897e+00   1.3176952e+01
   1.5100000e+01   7.5575987e+00   1.3176952e+01
   1.5200000e+01   7.4996353e+00   1.3176952e+01
   1.5300000e+01   7.4924102e+00   1.3176952e+01
   1.5400000e+01   8.1401511e+00   1.3176952e+01
   1.5500000e+01   8.9451443e+00   1.3176952e+01
   1.5600000e+01   9.5611265e+00   1.3176952e+01
   1.5700000e+01   1.0015171e+01   1.3176952e+01
   1.5800000e+01   1.0345535e+01   1.3176952e+01
   1.5900000e+01   1.0580182e+01   1.3176952e+01
   1.6000000e+01   1.0739276e+01   1.3176952e+01
   1.6100000e+01   1.0956459e+01   1.3176952e+01
   1.6200000e+01   1.1268736e+01   1.3176952e+01
   1.6300000e+01   1.1611095e+01   1.3176952e+01
   1.6400000e+01   1.1946054e+01   1.3176952e+01
   1.6500000e+01   1.2253180e+01   1.3176952e+01
   1.6600000e+01   1.2521834e+01   1.3176952e+01
   1.6700000e+01   1.2746754e+01   1.3176952e+01
   1.6800000e+01   1.2925495e+01   1.3176952e+01
   1.6900000e+01   1.3056963e+01   1.3176952e+01
   1.7000000e+01   1.3140562e+01   1.3176952e+01
   1.7100000e+01   1.3175688e+01   1.3176952e+01
   1.7200000e+01   1.3161370e+01   1.3176952e+01
   1.7300000e+01   1.3096014e+01   1.3176952e+01
   1.7400000e+01   1.2977147e+01   1.3176952e+01
   1.7500000e+01   1.2801184e+01   1.3176952e+01
   1.7600000e+01   1.2563229e+01   1.3176952e+01
   1.7700000e+01   1.2257202e+01   1.3176952e+01
   1.7800000e+01   1.1877331e+01   1.3176952e+01
   1.7900000e+01   1.1425489e+01   1.3176952e+01
   1.8000000e+01   1.0946158e+01   1.3176952e+01
   1.8100000e+01   1.0708880e+01   1.3176952e+01
   1.8200000e+01   1.0721432e+01   1.3176952e+01
   1.8300000e+01   1.0723199e+01   1.3176952e+01
   1.8400000e+01   1.0714534e+01   1.3176952e+01
   1.8500000e+01   1.0792259e+01   1.3176952e+01
   1.8600000e+01   1.1207588e+01   1.3176952e+01
   1.8700000e+01   1.1647445e+01   1.3176952e+01
   1.8800000e+01   1.2029035e+01   1.3176952e+01
   1.8900000e+01   1.2343680e+01   1.3176952e+01
   1.9000000e+01   1.2596882e+01   1.3176952e+01
   1.9100000e+01   1.2796041e+01   1.3176952e+01
   1.9200000e+01   1.2947811e+01   1.3176952e+01
   1.9300000e+01   1.3057676e+01   1.3176952e+01
   1.9400000e+01   1.3130060e+01   1.3176952e+01
   1.9500000e+01   1.3168531e+01   1.3176952e+01
   1.9600000e+01   1.3175992e+01   1.3176952e+01
   1.9700000e+01   1.3154841e+01   1.3176952e+01
   1.9800000e+01   1.3107103e+01   1.3176952e+01
   1.9900000e+01   1.3034535e+01   1.3176952e+01
   2.0000000e+01   1.2938720e+01   1.3176952e+01
   2.0100000e+01   1.2821157e+01   1.3176952e+01
   2.0200000e+01   1.2683351e+01   1.3176952e+01
   2.0300000e+01   1.2526914e+01   1.3176952e+01
   2.0400000e+01   1.2353679e+01   1.3176952e+01
   2.0500000e+01   1.2165854e+01   1.3176952e+01
   2.0600000e+01   1.1966196e+01   1.3176952e+01
   2.0700000e+01   1.1758257e+01   1.3176952e+01
   2.0800000e+01   1.1546672e+01   1.3176952e+01
   2.0900000e+01   1.1337533e+01   1.3176952e+01
   2.1000000e+01   1.1138822e+01   1.3176952e+01
   2.1100000e+01   1.0960882e+01   1.3176952e+01
   2.1200000e+01   1.0816862e+01   1.3176952e+01
   2.1300000e+01   1.0721993e+01   1.3176952e+01
   2.1400000e+01   1.0636631e+01   1.3176952e+01
   2.1500000e+01   1.0531025e+01   1.3176952e+01
   2.1600000e+01   1.0403475e+01   1.3176952e+01
   2.1700000e+01   1.0251998e+01   1.3176952e+01
   2.1800000e+01   1.0074268e+01   1.3176952e+01
   2.1900000e+01   9.8675424e+00   1.3176952e+01
   2.2000000e+01   9.6286159e+00   1.3176952e+01
   2.2100000e+01   9.3538722e+00   1.3176952e+01
   2.2200000e+01   9.0396430e+00   1.3176952e+01
   2.2300000e+01   8.6835158e+00   1.3176952e+01
   2.2400000e+01   8.2885923e+00   1.3176952e+01
   2.2500000e+01   7.8776042e+00   1.3176952e+01
   2.2600000e+01   7.5433199e+00   1.3176952e+01
   2.2700000e+01   7.4957359e+00   1.3176952e+01
   2.2800000e+01   7.4994454e+00   1.3176952e+01
   2.2900000e+01   7.4992668e+00   1.3176952e+01
   2.3000000e+01   7.4953011e+00   1.3176952e+01
   2.3100000e+01   7.5523431e+00   1.3176952e+01
   2.3200000e+01   7.8730847e+00   1.3176952e+01
   2.3300000e+01   8.2564005e+00   1.3176952e+01
   2.3400000e+01   8.6223092e+00   1.3176952e+01
   2.3500000e+01   8.9515289e+00   1.3176952e+01
   2.3600000e+01   9.2419778e+00   1.3176952e+01
   2.3700000e+01   9.4964267e+00   1.3176952e+01
   2.3800000e+01   9.7187248e+00   1.3176952e+01
   2.3900000e+01   9.9126304e+00   1.3176952e+01
   2.4000000e+01   1.0081484e+01   1.3176952e+01
   2.4100000e+01   1.0228164e+01   1.3176952e+01
   2.4200000e+01   1.0355126e+01   1.3176952e+01
   2.4300000e+01   1.0464468e+01   1.3176952e+01
   2.4400000e+01   1.0557992e+01   1.3176952e+01
   2.4500000e+01   1.0637255e+01   1.3176952e+01
   2.4600000e+01   1.0703613e+01   1.3176952e+01
   2.4700000e+01   1.0763501e+01   1.3176952e+01
   2.4800000e+01   1.0848225e+01   1.3176952e+01
   2.4900000e+01   1.0955925e+01   1.3176952e+01
   2.5000000e+01   1.1079645e+01   1.3176952e+01
   2.5100000e+01   1.1213789e+01   1.3176952e+01
   2.5200000e+01   1.1353921e+01   1.3176952e+01
   2.5300000e+01   1.1496570e+01   1.3176952e+01
   2.5400000e+01   1.1639048e+01   1.3176952e+01
   2.5500000e+01   1.1779297e+01   1.3176952e+01
   2.5600000e+01   1.1915751e+01   1.3176952e+01
   2.5700000e+01   1.2047236e+01   1.3176952e+01
   2.5800000e+01   1.2172879e+01   1.3176952e+01
   2.5900000e+01   1.2292041e+01   1.3176952e+01
   2.6000000e+01   1.2404262e+01   1.3176952e+01
   2.6100000e+01   1.2509221e+01   1.3176952e+01
   2.6200000e+01   1.2606700e+01   1.3176952e+01
   2.6300000e+01   1.2696558e+01   1.3176952e+01
   2.6400000e+01   1.2778715e+01   1.3176952e+01
   2.6500000e+01   1.2853132e+01   1.3176952e+01
   2.6600000e+01   1.2919798e+01   1.3176952e+01
   2.6700000e+01   1.2978726e+01   1.3176952e+01
   2.6800000e+01   1.3029938e+01   1.3176952e+01
   2.6900000e+01   1.3073464e+01   1.3176952e+01
   2.7000000e+01   1.3109336e+01   1.3176952e+01
   2.7100000e+01   1.3137582e+01   1.3176952e+01
   2.7200000e+01   1.3158227e+01   1.3176952e+01
   2.7300000e+01   1.3171284e+01   1.3176952e+01
   2.7400000e+01   1.3176759e+01   1.3176952e+01
   2.7500000e+01   1.3174641e+01   1.3176952e+01
   2.7600000e+01   1.3164909e+01   1.3176952e+01
   2.7700000e+01   1.3147521e+01   1.3176952e+01
   2.7800000e+01   1.3122419e+01   1.3176952e+01
   2.7900000e+01   1.3089526e+01   1.3176952e+01
   2.8000000e+01   1.3048742e+01   1.3176952e+01
   2.8100000e+01   1.2999945e+01   1.3176952e+01
   2.8200000e+01   1.2942987e+01   1.3176952e+01
   2.8300000e+01   1.2877698e+01   1.3176952e+01
   2.8400000e+01   1.2803878e+01   1.3176952e+01
   2.8500000e+01   1.2721306e+01   1.3176952e+01
   2.8600000e+01   1.2629733e+01   1.3176952e+01
   2.8700000e+01   1.2528895e+01   1.3176952e+01
   2.8800000e+01   1.2418514e+01   1.3176952e+01
   2.8900000e+01   1.2298319e+01   1.3176952e+01
   2.9000000e+01   1.2168074e+01   1.3176952e+01
   2.9100000e+01   1.2027621e+01   1.3176952e+01
   2.9200000e+01   1.1876970e+01   1.3176952e+01
   2.9300000e+01   1.1716435e+01   1.3176952e+01
   2.9400000e+01   1.1546889e+01   1.3176952e+01
   2.9500000e+01   1.1370207e+01   1.3176952e+01
   2.9600000e+01   1.1190080e+01   1.3176952e+01
   2.9700000e+01   1.1013546e+01   1.3176952e+01
   2.9800000e+01   1.0853965e+01   1.3176952e+01
   2.9900000e+01   1.0737048e+01   1.3176952e+01
   3.0000000e+01   1.0708085e+01   1.3176952e+01
   3.0100000e+01   1.0714129e+01   1.3176952e+01
   3.0200000e+01   1.0718695e+01   1.3176952e+01
   3.0300000e+01   1.0721815e+01   1.3176952e+01
   3.0400000e+01   1.0723518e+01   1.3176952e+01
   3.0500000e+01   1.0723832e+01   1.3176952e+01
   3.0600000e+01   1.0722785e+01   1.3176952e+01
   3.0700000e+01   1.0720402e+01   1.3176952e+01
   3.0800000e+01   1.0716709e+01   1.3176952e+01
   3.0900000e+01   1.0711730e+01   1.3176952e+01
   3.1000000e+01   1.0706428e+01   1.3176952e+01
   3.1100000e+01   1.0764895e+01   1.3176952e+01
   3.1200000e+01   1.0885501e+01   1.3176952e+01
   3.1300000e+01   1.1033895e+01   1.3176952e+01
   3.1400000e+01   1.1192346e+01   1.3176952e+01
   3.1500000e+01   1.1351524e+01   1.3176952e+01
   3.1600000e+01   1.1506500e+01   1.3176952e+01
   3.1700000e+01   1.1654727e+01   1.3176952e+01
   3.1800000e+01   1.1794974e+01   1.3176952e+01
   3.1900000e+01   1.1926749e+01   1.3176952e+01
   3.2000000e+01   1.2049974e+01   1.3176952e+01
   3.2100000e+01   1.2164800e+01   1.3176952e+01
   3.2200000e+01   1.2271503e+01   1.3176952e+01
   3.2300000e+01   1.2370421e+01   1.3176952e+01
   3.2400000e+01   1.2461914e+01   1.3176952e+01
   3.2500000e+01   1.2546347e+01   1.3176952e+01
   3.2600000e+01   1.2624075e+01   1.3176952e+01
   3.2700000e+01   1.2695438e+01   1.3176952e+01
   3.2800000e+01   1.2760756e+01   1.3176952e+01
   3.2900000e+01   1.2820329e+01   1.3176952e+01
   3.3000000e+01   1.2874436e+01   1.3176952e+01
   3.3100000e+01   1.2923338e+01   1.3176952e+01
   3.3200000e+01   1.2967276e+01   1.3176952e+01
   3.3300000e+01   1.3006474e+01   1.3176952e+01
   3.3400000e+01   1.3041138e+01   1.3176952e+01
   3.3500000e+01   1.3071463e+01   1.3176952e+01
   3.3600000e+01   1.3097626e+01   1.3176952e+01
   3.3700000e+01   1.3119794e+01   1.3176952e+01
   3.3800000e+01   1.3138123e+01   1.3176952e+01
   3.3900000e+01   1.3152757e+01   1.3176952e+01
   3.4000000e+01   1.3163830e+01   1.3176952e+01
   3.4100000e+01   1.3171470e+01   1.3176952e+01
   3.4200000e+01   1.3175796e+01   1.3176952e+01
   3.4300000e+01   1.3176919e+01   1.3176952e+01
   3.4400000e+01   1.3174943e+01   1.3176952e+01
   3.4500000e+01   1.3169969e+01   1.3176952e+01
   3.4600000e+01   1.3162090e+01   1.3176952e+01
   3.4700000e+01   1.3151395e+01   1.3176952e+01
   3.4800000e+01   1.3137970e+01   1.3176952e+01
   3.4900000e+01   1.3121895e+01   1.3176952e+01
   3.5000000e+01   1.3103247e+01   1.3176952e+01
   3.5100000e+01   1.3082101e+01   1.3176952e+01
   3.5200000e+01   1.3058528e+01   1.3176952e+01
   3.5300000e+01   1.3032599e+01   1.3176952e+01
   3.5400000e+01   1.3004379e+01   1.3176952e+01
   3.5500000e+01   1.2973935e+01   1.3176952e+01
   3.5600000e+01   1.2941331e+01   1.3176952e+01
   3.5700000e+01   1.2906629e+01   1.3176952e+01
   3.5800000e+01   1.2869893e+01   1.3176952e+01
   3.5900000e+01   1.2831183e+01   1.3176952e+01
   3.6000000e+01   1.2790561e+01   1.3176952e+01
   3.6100000e+01   1.2748090e+01   1.3176952e+01
   3.6200000e+01   1.2703831e+01   1.3176952e+01
   3.6300000e+01   1.2657847e+01   1.3176952e+01
   3.6400000e+01   1.2610202e+01   1.3176952e+01
   3.6500000e+01   1.2560961e+01   1.3176952e+01
   3.6600000e+01   1.2510192e+01   1.3176952e+01
   3.6700000e+01   1.2457964e+01   1.3176952e+01
   3.6800000e+01   1.2404349e+01   1.3176952e+01
   3.6900000e+01   1.2349421e+01   1.3176952e+01
   3.7000000e+01   1.2293258e+01   1.3176952e+01
   3.7100000e+01   1.2235942e+01   1.3176952e+01
   3.7200000e+01   1.2177560e+01   1.3176952e+01
   3.7300000e+01   1.2118201e+01   1.3176952e+01
   3.7400000e+01   1.2057962e+01   1.3176952e+01
   3.7500000e+01   1.1996945e+01   1.3176952e+01
   3.7600000e+01   1.1935258e+01   1.3176952e+01
   3.7700000e+01   1.1873016e+01   1.3176952e+01
   3.7800000e+01   1.1810341e+01   1.3176952e+01
   3.7900000e+01   1.1747366e+01   1.3176952e+01
   3.8000000e+01   1.1684230e+01   1.3176952e+01
   3.8100000e+01   1.1621082e+01   1.3176952e+01
   3.8200000e+01   1.1558083e+01   1.3176952e+01
   3.8300000e+01   1.1495403e+01   1.3176952e+01
   3.8400000e+01   1.1433227e+01   1.3176952e+01
   3.8500000e+01   1.1371751e+01   1.3176952e+01
   3.8600000e+01   1.1311182e+01   1.3176952e+01
   3.8700000e+01   1.1251746e+01   1.3176952e+01
   3.8800000e+01   1.1193680e+01   1.3176952e+01
   3.8900000e+01   1.1137238e+01   1.3176952e+01
   3.9000000e+01   1.1082691e+01   1.3176952e+01
   3.9100000e+01   1.1030325e+01   1.3176952e+01
   3.9200000e+01   1.0980444e+01   1.3176952e+01
   3.9300000e+01   1.0933369e+01   1.3176952e+01
   3.9400000e+01   1.0889437e+01   1.3176952e+01
   3.9500000e+01   1.0849005e+01   1.3176952e+01
   3.9600000e+01   1.0812445e+01   1.3176952e+01
   3.9700000e+01   1.0780145e+01   1.3176952e+01
   3.9800000e+01   1.0752509e+01   1.3176952e+01
   3.9900000e+01   1.0729853e+01   1.3176952e+01
   4.0000000e+01   1.0708060e+01   1.3176952e+01
   4.0100000e+01   1.0684779e+01   1.3176952e+01
   4.0200000e+01   1.0659989e+01   1.3176952e+01
   4.0300000e+01   1.0633665e+01   1.3176952e+01
   4.0400000e+01   1.0605784e+01   1.3176952e+01
   4.0500000e+01   1.0576320e+01   1.3176952e+01
   4.0600000e+01   1.0545247e+01   1.3176952e+01
   4.0700000e+01   1.0512538e+01   1.3176952e+01
   4.0800000e+01   1.0478163e+01   1.3176952e+01
   4.0900000e+01   1.0442094e+01   1.3176952e+01
   4.1000000e+01   1.0404298e+01   1.3176952e+01
   4.1100000e+01   1.0364743e+01   1.3176952e+01
   4.1200000e+01   1.0323395e+01   1.3176952e+01
   4.1300000e+01   1.0280218e+01   1.3176952e+01
   4.1400000e+01   1.0235174e+01   1.3176952e+01
   4.1500000e+01   1.0188224e+01   1.3176952e+01
   4.1600000e+01   1.0139328e+01   1.3176952e+01
   4.1700000e+01   1.0088441e+01   1.3176952e+01
   4.1800000e+01   1.0035520e+01   1.3176952e+01
   4.1900000e+01   9.9805176e+00   1.3176952e+01
   4.2000000e+01   9.9233851e+00   1.3176952e+01
   4.2100000e+01   9.8640720e+00   1.3176952e+01
   4.2200000e+01   9.8025261e+00   1.3176952e+01
   4.2300000e+01   9.7386935e+00   1.3176952e+01
   4.2400000e+01   9.6725190e+00   1.3176952e+01
   4.2500000e+01   9.6039464e+00   1.3176952e+01
   4.2600000e+01   9.5329190e+00   1.3176952e+01
   4.2700000e+01   9.4593805e+00   1.3176952e+01
   4.2800000e+01   9.3832757e+00   1.3176952e+01
   4.2900000e+01   9.3045522e+00   1.3176952e+01
   4.3000000e+01   9.2231620e+00   1.3176952e+01
   4.3100000e+01   9.1390639e+00   1.3176952e+01
   4.3200000e+01   9.0522269e+00   1.3176952e+01
   4.3300000e+01   8.9626347e+00   1.3176952e+01
   4.3400000e+01   8.8702913e+00   1.3176952e+01
   4.3500000e+01   8.7752290e+00   1.3176952e+01
   4.3600000e+01   8.6775189e+00   1.3176952e+01
   4.3700000e+01   8.5772855e+00   1.3176952e+01
   4.3800000e+01   8.4747259e+00   1.3176952e+01
   4.3900000e+01   8.3701361e+00   1.3176952e+01
   4.4000000e+01   8.2639478e+00   1.3176952e+01
   4.4100000e+01   8.1567779e+00   1.3176952e+01
   4.4200000e+01   8.0494985e+00   1.3176952e+01
   4.4300000e+01   7.9433334e+00   1.3176952e+01
   4.4400000e+01   7.8399947e+00   1.3176952e+01
   4.4500000e+01   7.7418762e+00   1.3176952e+01
   4.4600000e+01   7.6523292e+00   1.3176952e+01
   4.4700000e+01   7.5760584e+00   1.3176952e+01
   4.4800000e+01   7.5196970e+00   1.3176952e+01
   4.4900000e+01   7.4926509e+00   1.3176952e+01
   4.5000000e+01   7.4933662e+00   1.3176952e+01
   4.5100000e+01   7.4950557e+00   1.3176952e+01
   4.5200000e+01   7.4964851e+00   1.3176952e+01
   4.5300000e+01   7.4976575e+00   1.3176952e+01
   4.5400000e+01   7.4985760e+00   1.3176952e+01
   4.5500000e+01   7.4992438e+00   1.3176952e+01
   4.5600000e+01   7.4996639e+00   1.3176952e+01
   4.5700000e+01   7.4998396e+00   1.3176952e+01
   4.5800000e+01   7.4997740e+00   1.3176952e+01
   4.5900000e+01   7.4994702e+00   1.3176952e+01
   4.6000000e+01   7.4989314e+00   1.3176952e+01
   4.6100000e+01   7.4981608e+00   1.3176952e+01
   4.6200000e+01   7.4971615e+00   1.3176952e+01
   4.6300000e+01   7.4959366e+00   1.3176952e+01
   4.6400000e+01   7.4944895e+00   1.3176952e+01
   4.6500000e+01   7.4928231e+00   1.3176952e+01
   4.6600000e+01   7.4955398e+00   1.3176952e+01
   4.6700000e+01   7.5264151e+00   1.3176952e+01
   4.6800000e+01   7.5803613e+00   1.3176952e+01
   4.6900000e+01   7.6499320e+00   1.3176952e+01
   4.7000000e+01   7.7298617e+00   1.3176952e+01
   4.7100000e+01   7.8164047e+00   1.3176952e+01
   4.7200000e+01   7.9068859e+00   1.3176952e+01
   4.7300000e+01   7.9993898e+00   1.3176952e+01
   4.7400000e+01   8.0925442e+00   1.3176952e+01
   4.7500000e+01   8.1853684e+00   1.3176952e+01
   4.7600000e+01   8.2771649e+00   1.3176952e+01
   4.7700000e+01   8.3674424e+00   1.3176952e+01
   4.7800000e+01   8.4558608e+00   1.3176952e+01
   4.7900000e+01   8.5421904e+00   1.3176952e+01
   4.8000000e+01   8.6262834e+00   1.3176952e+01
   4.8100000e+01   8.7080515e+00   1.3176952e+01
   4.8200000e+01   8.7874509e+00   1.3176952e+01
   4.8300000e+01   8.8644698e+00   1.3176952e+01
   4.8400000e+01   8.9391203e+00   1.3176952e+01
   4.8500000e+01   9.0114314e+00   1.3176952e+01
   4.8600000e+01   9.0814443e+00   1.3176952e+01
   4.8700000e+01   9.1492086e+00   1.3176952e+01
   4.8800000e+01   9.2147799e+00   1.3176952e+01
   4.8900000e+01   9.2782171e+00   1.3176952e+01
   4.9000000e+01   9.3395815e+00   1.3176952e+01
   4.9100000e+01   9.3989351e+00   1.3176952e+01
   4.9200000e+01   9.4563401e+00   1.3176952e+01
   4.9300000e+01   9.5118582e+00   1.3176952e+01
   4.9400000e+01   9.5655499e+00   1.3176952e+01
   4.9500000e+01   9.6174745e+00   1.3176952e+01
   4.9600000e+01   9.6676898e+00   1.3176952e+01
   4.9700000e+01   9.7162516e+00   1.3176952e+01
   4.9800000e+01   9.7632142e+00   1.3176952e+01
   4.9900000e+01   9.8086297e+00   1.3176952e+01
   5.0000000e+01   9.8525486e+00   1.3176952e+01
   5.0100000e+01   9.8950194e+00   1.3176952e+01
   5.0200000e+01   9.9360887e+00   1.3176952e+01
   5.0300000e+01   9.9758015e+00   1.3176952e+01
   5.0400000e+01   1.0014201e+01   1.3176952e+01
   5.0500000e+01   1.0051328e+01   1.3176952e+01
   5.0600000e+01   1.0087223e+01   1.3176952e+01
   5.0700000e+01   1.0121924e+01   1.3176952e+01
   5.0800000e+01   1.0155467e+01   1.3176952e+01
   5.0900000e+01   1.0187889e+01   1.3176952e+01
   5.1000000e+01   1.0219222e+01   1.3176952e+01
   5.1100000e+01   1.0249499e+01   1.3176952e+01
   5.1200000e+01   1.0278752e+01   1.3176952e+01
   5.1300000e+01   1.0307011e+01   1.3176952e+01
   5.1400000e+01   1.0334304e+01   1.3176952e+01
   5.1500000e+01   1.0360659e+01   1.3176952e+01
   5.1600000e+01   1.0386104e+01   1.3176952e+01
   5.1700000e+01   1.0410664e+01   1.3176952e+01
   5.1800000e+01   1.0434363e+01   1.3176952e+01
   5.1900000e+01   1.0457227e+01   1.3176952e+01
   5.2000000e+01   1.0479277e+01   1.3176952e+01
   5.2100000e+01   1.0500537e+01   1.3176952e+01
   5.2200000e+01   1.0521027e+01   1.3176952e+01
   5.2300000e+01   1.0540768e+01   1.3176952e+01
   5.2400000e+01   1.0559781e+01   1.3176952e+01
   5.2500000e+01   1.0578085e+01   1.3176952e+01
   5.2600000e+01   1.0595699e+01   1.3176952e+01
   5.2700000e+01   1.0612640e+01   1.3176952e+01
   5.2800000e+01   1.0628926e+01   1.3176952e+01
   5.2900000e+01   1.0644574e+01   1.3176952e+01
   5.3000000e+01   1.0659600e+01   1.3176952e+01
   5.3100000e+01   1.0674021e+01   1.3176952e+01
   5.3200000e+01   1.0687852e+01   1.3176952e+01
   5.3300000e+01   1.0701107e+01   1.3176952e+01
   5.3400000e+01   1.0713801e+01   1.3176952e+01
   5.3500000e+01   1.0725948e+01   1.3176952e+01
   5.3600000e+01   1.0737699e+01   1.3176952e+01
   5.3700000e+01   1.0750571e+01   1.3176952e+01
   5.3800000e+01   1.0764901e+01   1.3176952e+01
   5.3900000e+01   1.0780590e+01   1.3176952e+01
   5.4000000e+01   1.0797546e+01   1.3176952e+01
   5.4100000e+01   1.0815680e+01   1.3176952e+01
   5.4200000e+01   1.0834906e+01   1.3176952e+01
   5.4300000e+01   1.0855144e+01   1.3176952e+01
   5.4400000e+01   1.0876317e+01   1.3176952e+01
   5.4500000e+01   1.0898352e+01   1.3176952e+01
   5.4600000e+01   1.0921179e+01   1.3176952e+01
   5.4700000e+01   1.0944732e+01   1.3176952e+01
   5.4800000e+01   1.0968948e+01   1.3176952e+01
   5.4900000e+01   1.0993769e+01   1.3176952e+01
   5.5000000e+01   1.1019138e+01   1.3176952e+01
   5.5100000e+01   1.1045002e+01   1.3176952e+01
   5.5200000e+01   1.1071310e+01   1.3176952e+01
   5.5300000e+01   1.1098016e+01   1.3176952e+01
   5.5400000e+01   1.1125073e+01   1.3176952e+01
   5.5500000e+01   1.1152441e+01   1.3176952e+01
   5.5600000e+01   1.1180077e+01   1.3176952e+01
   5.5700000e+01   1.1207946e+01   1.3176952e+01
   5.5800000e+01   1.1236011e+01   1.3176952e+01
   5.5900000e+01   1.1264239e+01   1.3176952e+01
   5.6000000e+01   1.1292598e+01   1.3176952e+01
   5.6100000e+01   1.1321058e+01   1.3176952e+01
   5.6200000e+01   1.1349592e+01   1.3176952e+01
   5.6300000e+01   1.1378174e+01   1.3176952e+01
   5.6400000e+01   1.1406777e+01   1.3176952e+01
   5.6500000e+01   1.1435381e+01   1.3176952e+01
   5.6600000e+01   1.1463962e+01   1.3176952e+01
   5.6700000e+01   1.1492500e+01   1.3176952e+01
   5.6800000e+01   1.1520977e+01   1.3176952e+01
   5.6900000e+01   1.1549374e+01   1.3176952e+01
   5.7000000e+01   1.1577674e+01   1.3176952e+01
   5.7100000e+01   1.1605863e+01   1.3176952e+01
   5.7200000e+01   1.1633924e+01   1.3176952e+01
   5.7300000e+01   1.1661846e+01   1.3176952e+01
   5.7400000e+01   1.1689614e+01   1.3176952e+01
   5.7500000e+01   1.1717217e+01   1.3176952e+01
   5.7600000e+01   1.1744644e+01   1.3176952e+01
   5.7700000e+01   1.1771884e+01   1.3176952e+01
   5.7800000e+01   1.1798928e+01   1.3176952e+01
   5.7900000e+01   1.1825768e+01   1.3176952e+01
   5.8000000e+01   1.1852394e+01   1.3176952e+01
   5.8100000e+01   1.1878799e+01   1.3176952e+01
   5.8200000e+01   1.1904977e+01   1.3176952e+01
   5.8300000e+01   1.1930920e+01   1.3176952e+01
   5.8400000e+01   1.1956622e+01   1.3176952e+01
   5.8500000e+01   1.1982079e+01   1.3176952e+01
   5.8600000e+01   1.2007284e+01   1.3176952e+01
   5.8700000e+01   1.2032233e+01   1.3176952e+01
   5.8800000e+01   1.2056923e+01   1.3176952e+01
   5.8900000e+01   1.2081348e+01   1.3176952e+01
   5.9000000e+01   1.2105506e+01   1.3176952e+01
   5.9100000e+01   1.2129394e+01   1.3176952e+01
   5.9200000e+01   1.2153007e+01   1.3176952e+01
   5.9300000e+01   1.2176345e+01   1.3176952e+01
   5.9400000e+01   1.2199404e+01   1.3176952e+01
   5.9500000e+01   1.2222183e+01   1.3176952e+01
   5.9600000e+01   1.2244680e+01   1.3176952e+01
   5.9700000e+01   1.2266893e+01   1.3176952e+01
   5.9800000e+01   1.2288820e+01   1.3176952e+01
   5.9900000e+01   1.2310461e+01   1.3176952e+01
   6.0000000e+01   1.2331816e+01   1.3176952e+01
   6.0100000e+01   1.2352882e+01   1.3176952e+01
   6.0200000e+01   1.2373659e+01   1.3176952e+01
   6.0300000e+01   1.2394147e+01   1.3176952e+01
   6.0400000e+01   1.2414346e+01   1.3176952e+01
   6.0500000e+01   1.2434256e+01   1.3176952e+01
   6.0600000e+01   1.2453876e+01   1.3176952e+01
   6.0700000e+01   1.2473206e+01   1.3176952e+01
   6.0800000e+01   1.2492247e+01   1.3176952e+01
   6.0900000e+01   1.2510999e+01   1.3176952e+01
   6.1000000e+01   1.2529463e+01   1.3176952e+01
   6.1100000e+01   1.2547639e+01   1.3176952e+01
   6.1200000e+01   1.2565527e+01   1.3176952e+01
   6.1300000e+01   1.2583128e+01   1.3176952e+01
   6.1400000e+01   1.2600444e+01   1.3176952e+01
   6.1500000e+01   1.2617474e+01   1.3176952e+01
   6.1600000e+01   1.2634219e+01   1.3176952e+01
   6.1700000e+01   1.2650682e+01   1.3176952e+01
   6.1800000e+01   1.2666861e+01   1.3176952e+01
   6.1900000e+01   1.2682760e+01   1.3176952e+01
   6.2000000e+01   1.2698378e+01   1.3176952e+01
   6.2100000e+01   1.2713717e+01   1.3176952e+01
   6.2200000e+01   1.2728778e+01   1.3176952e+01
   6.2300000e+01   1.2743562e+01   1.3176952e+01
   6.2400000e+01   1.2758070e+01   1.3176952e+01
   6.2500000e+01   1.2772304e+01   1.3176952e+01
   6.2600000e+01   1.2786265e+01   1.3176952e+01
   6.2700000e+01   1.2799954e+01   1.3176952e+01
   6.2800000e+01   1.2813373e+01   1.3176952e+01
   6.2900000e+01   1.2826523e+01   1.3176952e+01
   6.3000000e+01   1.2839405e+01   1.3176952e+01
   6.3100000e+01   1.2852021e+01   1.3176952e+01
   6.3200000e+01   1.2864372e+01   1.3176952e+01
   6.3300000e+01   1.2876460e+01   1.3176952e+01
   6.3400000e+01   1.2888286e+01   1.3176952e+01
   6.3500000e+01   1.2899851e+01   1.3176952e+01
   6.3600000e+01   1.2911157e+01   1.3176952e+01
   6.3700000e+01   1.2922205e+01   1.3176952e+01
   6.3800000e+01   1.2932997e+01   1.3176952e+01
   6.3900000e+01   1.2943534e+01   1.3176952e+01
   6.4000000e+01   1.2953818e+01   1.3176952e+01
   6.4100000e+01   1.2963850e+01   1.3176952e+01
   6.4200000e+01   1.2973632e+01   1.3176952e+01
   6.4300000e+01   1.2983165e+01   1.3176952e+01
   6.4400000e+01   1.2992450e+01   1.3176952e+01
   6.4500000e+01   1.3001489e+01   1.3176952e+01
   6.4600000e+01   1.3010283e+01   1.3176952e+01
   6.4700000e+01   1.3018835e+01   1.3176952e+01
   6.4800000e+01   1.3027144e+01   1.3176952e+01
   6.4900000e+01   1.3035214e+01   1.3176952e+01
   6.5000000e+01   1.3043044e+01   1.3176952e+01
   6.5100000e+01   1.3050637e+01   1.3176952e+01
   6.5200000e+01   1.3057994e+01   1.3176952e+01
   6.5300000e+01   1.3065116e+01   1.3176952e+01
   6.5400000e+01   1.3072005e+01   1.3176952e+01
   6.5500000e+01   1.3078662e+01   1.3176952e+01
   6.5600000e+01   1.3085088e+01   1.3176952e+01
   6.5700000e+01   1.3091285e+01   1.3176952e+01
   6.5800000e+01   1.3097255e+01   1.3176952e+01
   6.5900000e+01   1.3102997e+01   1.3176952e+01
   6.6000000e+01   1.3108515e+01   1.3176952e+01
   6.6100000e+01   1.3113809e+01   1.3176952e+01
   6.6200000e+01   1.3118880e+01   1.3176952e+01
   6.6300000e+01   1.3123730e+01   1.3176952e+01
   6.6400000e+01   1.3128360e+01   1.3176952e+01
   6.6500000e+01   1.3132771e+01   1.3176952e+01
   6.6600000e+01   1.3136964e+01   1.3176952e+01
   6.6700000e+01   1.3140941e+01   1.3176952e+01
   6.6800000e+01   1.3144703e+01   1.3176952e+01
   6.6900000e+01   1.3148252e+01   1.3176952e+01
   6.7000000e+01   1.3151587e+01   1.3176952e+01
   6.7100000e+01   1.3154711e+01   1.3176952e+01
   6.7200000e+01   1.3157625e+01   1.3176952e+01
   6.7300000e+01   1.3160330e+01   1.3176952e+01
   6.7400000e+01   1.3162826e+01   1.3176952e+01
   6.7500000e+01   1.3165116e+01   1.3176952e+01
   6.7600000e+01   1.3167200e+01   1.3176952e+01
   6.7700000e+01   1.3169079e+01   1.3176952e+01
   6.7800000e+01   1.3170754e+01   1.3176952e+01
   6.7900000e+01   1.3172227e+01   1.3176952e+01
   6.8000000e+01   1.3173498e+01   1.3176952e+01
   6.8100000e+01   1.3174569e+01   1.3176952e+01
   6.8200000e+01   1.3175441e+01   1.3176952e+01
   6.8300000e+01   1.3176114e+01   1.3176952e+01
   6.8400000e+01   1.3176589e+01   1.3176952e+01
   6.8500000e+01   1.3176868e+01   1.3176952e+01
   6.8600000e+01   1.3176952e+01   1.3176952e+01
   6.8700000e+01   1.3176841e+01   1.3176952e+01
   6.8800000e+01   1.3176536e+01   1.3176952e+01
   6.8900000e+01   1.3176039e+01   1.3176952e+01
   6.9000000e+01   1.3175350e+01   1.3176952e+01
   6.9100000e+01   1.3174469e+01   1.3176952e+01
   6.9200000e+01   1.3173399e+01   1.3176952e+01
   6.9300000e+01   1.3172140e+01   1.3176952e+01
   6.9400000e+01   1.3170693e+01   1.3176952e+01
   6.9500000e+01   1.3169057e+01   1.3176952e+01
   6.9600000e+01   1.3167236e+01   1.3176952e+01
   6.9700000e+01   1.3165228e+01   1.3176952e+01
   6.9800000e+01   1.3163035e+01   1.3176952e+01
   6.9900000e+01   1.3160659e+01   1.3176952e+01
   7.0000000e+01   1.3158098e+01   1.3176952e+01
   7.0100000e+01   1.3155355e+01   1.3176952e+01
   7.0200000e+01   1.3152430e+01   1.3176952e+01
   7.0300000e+01   1.3149323e+01   1.3176952e+01
   7.0400000e+01   1.3146036e+01   1.3176952e+01
   7.0500000e+01   1.3142569e+01   1.3176952e+01
   7.0600000e+01   1.3138922e+01   1.3176952e+01
   7.0700000e+01   1.3135097e+01   1.3176952e+01
   7.0800000e+01   1.3131094e+01   1.3176952e+01
   7.0900000e+01   1.3126914e+01   1.3176952e+01
   7.1000000e+01   1.3122557e+01   1.3176952e+01
   7.1100000e+01   1.3118024e+01   1.3176952e+01
   7.1200000e+01   1.3113316e+01   1.3176952e+01
   7.1300000e+01   1.3108433e+01   1.3176952e+01
   7.1400000e+01   1.3103375e+01   1.3176952e+01
   7.1500000e+01   1.3098144e+01   1.3176952e+01
   7.1600000e+01   1.3092740e+01   1.3176952e+01
   7.1700000e+01   1.3087163e+01   1.3176952e+01
   7.1800000e+01   1.3081414e+01   1.3176952e+01
   7.1900000e+01   1.3075493e+01   1.3176952e+01
   7.2000000e+01   1.3069401e+01   1.3176952e+01
   7.2100000e+01   1.3063138e+01   1.3176952e+01
   7.2200000e+01   1.3056705e+01   1.3176952e+01
   7.2300000e+01   1.3050103e+01   1.3176952e+01
   7.2400000e+01   1.3043331e+01   1.3176952e+01
   7.2500000e+01   1.3036390e+01   1.3176952e+01
   7.2600000e+01   1.3029281e+01   1.3176952e+01
   7.2700000e+01   1.3022004e+01   1.3176952e+01
   7.2800000e+01   1.3014559e+01   1.3176952e+01
   7.2900000e+01   1.3006947e+01   1.3176952e+01
   7.3000000e+01   1.2999168e+01   1.3176952e+01
   7.3100000e+01   1.2991223e+01   1.3176952e+01
   7.3200000e+01   1.2983111e+01   1.3176952e+01
   7.3300000e+01   1.2974834e+01   1.3176952e+01
   7.3400000e+01   1.2966391e+01   1.3176952e+01
   7.3500000e+01   1.2957783e+01   1.3176952e+01
   7.3600000e+01   1.2949010e+01   1.3176952e+01
   7.3700000e+01   1.2940072e+01   1.3176952e+01
   7.3800000e+01   1.2930970e+01   1.3176952e+01
   7.3900000e+01   1.2921704e+01   1.3176952e+01
   7.4000000e+01   1.2912274e+01   1.3176952e+01
   7.4100000e+01   1.2902681e+01   1.3176952e+01
   7.4200000e+01   1.2892924e+01   1.3176952e+01
   7.4300000e+01   1.2883004e+01   1.3176952e+01
   7.4400000e+01   1.2872922e+01   1.3176952e+01
   7.4500000e+01   1.2862676e+01   1.3176952e+01
   7.4600000e+01   1.2852269e+01   1.3176952e+01
   7.4700000e+01   1.2841699e+01   1.3176952e+01
   7.4800000e+01   1.2830967e+01   1.3176952e+01
   7.4900000e+01   1.2820073e+01   1.3176952e+01
   7.5000000e+01   1.2809018e+01   1.3176952e+01
   7.5100000e+01   1.2797801e+01   1.3176952e+01
   7.5200000e+01   1.2786422e+01   1.3176952e+01
   7.5300000e+01   1.2774882e+01   1.3176952e+01
   7.5400000e+01   1.2763181e+01   1.3176952e+01
   7.5500000e+01   1.2751320e+01   1.3176952e+01
   7.5600000e+01   1.2739297e+01   1.3176952e+01
   7.5700000e+01   1.2727113e+01   1.3176952e+01
   7.5800000e+01   1.2714769e+01   1.3176952e+01
   7.5900000e+01   1.2702265e+01   1.3176952e+01
   7.6000000e+01   1.2689600e+01   1.3176952e+01
   7.6100000e+01   1.2676774e+01   1.3176952e+01
   7.6200000e+01   1.2663789e+01   1.3176952e+01
   7.6300000e+01   1.2650643e+01   1.3176952e+01
   7.6400000e+01   1.2637337e+01   1.3176952e+01
   7.6500000e+01   1.2623872e+01   1.3176952e+01
   7.6600000e+01   1.2610246e+01   1.3176952e+01
   7.6700000e+01   1.2596461e+01   1.3176952e+01
   7.6800000e+01   1.2582516e+01   1.3176952e+01
   7.6900000e+01   1.2568411e+01   1.3176952e+01
   7.7000000e+01   1.2554147e+01   1.3176952e+01
   7.7100000e+01   1.2539723e+01   1.3176952e+01
   7.7200000e+01   1.2525140e+01   1.3176952e+01
   7.7300000e+01   1.2510398e+01   1.3176952e+01
   7.7400000e+01   1.2495496e+01   1.3176952e+01
   7.7500000e+01   1.2480436e+01   1.3176952e+01
   7.7600000e+01   1.2465217e+01   1.3176952e+01
   7.7700000e+01   1.2449838e+01   1.3176952e+01
   7.7800000e+01   1.2434301e+01   1.3176952e+01
   7.7900000e+01   1.2418606e+01   1.3176952e+01
   7.8000000e+01   1.2402752e+01   1.3176952e+01
   7.8100000e+01   1.2386739e+01   1.3176952e+01
   7.8200000e+01   1.2370569e+01   1.3176952e+01
   7.8300000e+01   1.2354241e+01   1.3176952e+01
   7.8400000e+01   1.2337755e+01   1.3176952e+01
   7.8500000e+01   1.2321112e+01   1.3176952e+01
   7.8600000e+01   1.2304311e+01   1.3176952e+01
   7.8700000e+01   1.2287354e+01   1.3176952e+01
   7.8800000e+01   1.2270240e+01   1.3176952e+01
   7.8900000e+01   1.2252970e+01   1.3176952e+01
   7.9000000e+01   1.2235544e+01   1.3176952e+01
   7.9100000e+01   1.2217962e+01   1.3176952e+01
   7.9200000e+01   1.2200225e+01   1.3176952e+01
   7.9300000e+01   1.2182333e+01   1.3176952e+01
   7.9400000e+01   1.2164288e+01   1.3176952e+01
   7.9500000e+01   1.2146089e+01   1.3176952e+01
   7.9600000e+01   1.2127737e+01   1.3176952e+01
   7.9700000e+01   1.2109232e+01   1.3176952e+01
   7.9800000e+01   1.2090576e+01   1.3176952e+01
   7.9900000e+01   1.2071769e+01   1.3176952e+01
   8.0000000e+01   1.2052812e+01   1.3176952e+01
   8.0100000e+01   1.2033706e+01   1.3176952e+01
   8.0200000e+01   1.2014452e+01   1.3176952e+01
   8.0300000e+01   1.1995051e+01   1.3176952e+01
   8.0400000e+01   1.1975504e+01   1.3176952e+01
   8.0500000e+01   1.1955813e+01   1.3176952e+01
   8.0600000e+01   1.1935978e+01   1.3176952e+01
   8.0700000e+01   1.1916001e+01   1.3176952e+01
   8.0800000e+01   1.1895884e+01   1.3176952e+01
   8.0900000e+01   1.1875628e+01   1.3176952e+01
   8.1000000e+01   1.1855235e+01   1.3176952e+01
   8.1100000e+01   1.1834708e+01   1.3176952e+01
   8.1200000e+01   1.1814047e+01   1.3176952e+01
   8.1300000e+01   1.1793256e+01   1.3176952e+01
   8.1400000e+01   1.1772337e+01   1.3176952e+01
   8.1500000e+01   1.1751293e+01   1.3176952e+01
   8.1600000e+01   1.1730126e+01   1.3176952e+01
   8.1700000e+01   1.1708839e+01   1.3176952e+01
   8.1800000e+01   1.1687436e+01   1.3176952e+01
   8.1900000e+01   1.1665919e+01   1.3176952e+01
   8.2000000e+01   1.1644294e+01   1.3176952e+01
   8.2100000e+01   1.1622563e+01   1.3176952e+01
   8.2200000e+01   1.1600731e+01   1.3176952e+01
   8.2300000e+01   1.1578803e+01   1.3176952e+01
   8.2400000e+01   1.1556784e+01   1.3176952e+01
   8.2500000e+01   1.1534679e+01   1.3176952e+01
   8.2600000e+01   1.1512493e+01   1.3176952e+01
   8.2700000e+01   1.1490233e+01   1.3176952e+01
   8.2800000e+01   1.1467905e+01   1.3176952e+01
   8.2900000e+01   1.1445517e+01   1.3176952e+01
   8.3000000e+01   1.1423075e+01   1.3176952e+01
   8.3100000e+01   1.1400589e+01   1.3176952e+01
   8.3200000e+01   1.1378066e+01   1.3176952e+01
   8.3300000e+01   1.1355516e+01   1.3176952e+01
   8.3400000e+01   1.1332949e+01   1.3176952e+01
   8.3500000e+01   1.1310375e+01   1.3176952e+01
   8.3600000e+01   1.1287807e+01   1.3176952e+01
   8.3700000e+01   1.1265256e+01   1.3176952e+01
   8.3800000e+01   1.1242735e+01   1.3176952e+01
   8.3900000e+01   1.1220260e+01   1.3176952e+01
   8.4000000e+01   1.1197845e+01   1.3176952e+01
   8.4100000e+01   1.1175506e+01   1.3176952e+01
   8.4200000e+01   1.1153261e+01   1.3176952e+01
   8.4300000e+01   1.1131128e+01   1.3176952e+01
   8.4400000e+01   1.1109129e+01   1.3176952e+01
   8.4500000e+01   1.1087285e+01   1.3176952e+01
   8.4600000e+01   1.1065619e+01   1.3176952e+01
   8.4700000e+01   1.1044156e+01   1.3176952e+01
   8.4800000e+01   1.1022924e+01   1.3176952e+01
   8.4900000e+01   1.1001951e+01   1.3176952e+01
   8.5000000e+01   1.0981269e+01   1.3176952e+01
   8.5100000e+01   1.0960912e+01   1.3176952e+01
   8.5200000e+01   1.0940915e+01   1.3176952e+01
   8.5300000e+01   1.0921318e+01   1.3176952e+01
   8.5400000e+01   1.0902163e+01   1.3176952e+01
   8.5500000e+01   1.0883495e+01   1.3176952e+01
   8.5600000e+01   1.0865363e+01   1.3176952e+01
   8.5700000e+01   1.0847820e+01   1.3176952e+01
   8.5800000e+01   1.0830923e+01   1.3176952e+01
   8.5900000e+01   1.0814733e+01   1.3176952e+01
   8.6000000e+01   1.0799316e+01   1.3176952e+01
   8.6100000e+01   1.0784745e+01   1.3176952e+01
   8.6200000e+01   1.0771096e+01   1.3176952e+01
   8.6300000e+01   1.0758453e+01   1.3176952e+01
   8.6400000e+01   1.0746908e+01   1.3176952e+01
   8.6500000e+01   1.0736558e+01   1.3176952e+01
   8.6600000e+01   1.0727509e+01   1.3176952e+01
   8.6700000e+01   1.0719877e+01   1.3176952e+01
   8.6800000e+01   1.0713786e+01   1.3176952e+01
   8.6900000e+01   1.0709372e+01   1.3176952e+01
   8.7000000e+01   1.0706782e+01   1.3176952e+01
   8.7100000e+01   1.0706175e+01   1.3176952e+01
   8.7200000e+01   1.0706980e+01   1.3176952e+01
   8.7300000e+01   1.0707801e+01   1.3176952e+01
   8.7400000e+01   1.0708601e+01   1.3176952e+01
   8.7500000e+01   1.0709378e+01   1.3176952e+01
   8.7600000e+01   1.0710133e+01   1.3176952e+01
   8.7700000e+01   1.0710867e+01   1.3176952e+01
   8.7800000e+01   1.0711578e+01   1.3176952e+01
   8.7900000e+01   1.0712269e+01   1.3176952e+01
   8.8000000e+01   1.0712937e+01   1.3176952e+01
   8.8100000e+01   1.0713584e+01   1.3176952e+01
   8.8200000e+01   1.0714211e+01   1.3176952e+01
   8.8300000e+01   1.0714816e+01   1.3176952e+01
   8.8400000e+01   1.0715400e+01   1.3176952e+01
   8.8500000e+01   1.0715964e+01   1.3176952e+01
   8.8600000e+01   1.0716507e+01   1.3176952e+01
   8.8700000e+01   1.0717029e+01   1.3176952e+01
   8.8800000e+01   1.0717532e+01   1.3176952e+01
   8.8900000e+01   1.0718014e+01   1.3176952e+01
   8.9000000e+01   1.0718476e+01   1.3176952e+01
   8.9100000e+01   1.0718918e+01   1.3176952e+01
   8.9200000e+01   1.0719340e+01   1.3176952e+01
   8.9300000e+01   1.0719743e+01   1.3176952e+01
   8.9400000e+01   1.0720126e+01   1.3176952e+01
   8.9500000e+01   1.0720490e+01   1.3176952e+01
   8.9600000e+01   1.0720834e+01   1.3176952e+01
   8.9700000e+01   1.0721160e+01   1.3176952e+01
   8.9800000e+01   1.0721466e+01   1.3176952e+01
   8.9900000e+01   1.0721754e+01   1.3176952e+01
   9.0000000e+01   1.0722022e+01   1.3176952e+01
   9.0100000e+01   1.0722272e+01   1.3176952e+01
   9.0200000e+01   1.0722504e+01   1.3176952e+01
   9.0300000e+01   1.0722717e+01   1.3176952e+01
   9.0400000e+01   1.0722912e+01   1.3176952e+01
   9.0500000e+01   1.0723089e+01   1.3176952e+01
   9.0600000e+01   1.0723248e+01   1.3176952e+01
   9.0700000e+01   1.0723389e+01   1.3176952e+01
   9.0800000e+01   1.0723512e+01   1.3176952e+01
   9.0900000e+01   1.0723618e+01   1.3176952e+01
   9.1000000e+01   1.0723706e+01   1.3176952e+01
   9.1100000e+01   1.0723776e+01   1.3176952e+01
   9.1200000e+01   1.0723829e+01   1.3176952e+01
   9.1300000e+01   1.0723865e+01   1.3176952e+01
   9.1400000e+01   1.0723884e+01   1.3176952e+01
   9.1500000e+01   1.0723886e+01   1.3176952e+01
   9.1600000e+01   1.0723871e+01   1.3176952e+01
   9.1700000e+01   1.0723840e+01   1.3176952e+01
   9.1800000e+01   1.0723791e+01   1.3176952e+01
   9.1900000e+01   1.0723726e+01   1.3176952e+01
   9.2000000e+01   1.0723645e+01   1.3176952e+01
   9.2100000e+01   1.0723547e+01   1.3176952e+01
   9.2200000e+01   1.0723433e+01   1.3176952e+01
   9.2300000e+01   1.0723303e+01   1.3176952e+01
   9.2400000e+01   1.0723157e+01   1.3176952e+01
   9.2500000e+01   1.0722995e+01   1.3176952e+01
   9.2600000e+01   1.0722818e+01   1.3176952e+01
   9.2700000e+01   1.0722624e+01   1.3176952e+01
   9.2800000e+01   1.0722415e+01   1.3176952e+01
   9.2900000e+01   1.0722191e+01   1.3176952e+01
   9.3000000e+01   1.0721951e+01   1.3176952e+01
   9.3100000e+01   1.0721696e+01   1.3176952e+01
   9.3200000e+01   1.0721425e+01   1.3176952e+01
   9.3300000e+01   1.0721140e+01   1.3176952e+01
   9.3400000e+01   1.0720839e+01   1.3176952e+01
   9.3500000e+01   1.0720524e+01   1.3176952e+01
   9.3600000e+01   1.0720193e+01   1.3176952e+01
   9.3700000e+01   1.0719848e+01   1.3176952e+01
   9.3800000e+01   1.0719489e+01   1.3176952e+01
   9.3900000e+01   1.0719115e+01   1.3176952e+01
   9.4000000e+01   1.0718726e+01   1.3176952e+01
   9.4100000e+01   1.0718323e+01   1.3176952e+01
   9.4200000e+01   1.0717906e+01   1.3176952e+01
   9.4300000e+01   1.0717475e+01   1.3176952e+01
   9.4400000e+01   1.0717029e+01   1.3176952e+01
   9.4500000e+01   1.0716570e+01   1.3176952e+01
   9.4600000e+01   1.0716097e+01   1.3176952e+01
   9.4700000e+01   1.0715610e+01   1.3176952e+01
   9.4800000e+01   1.0715109e+01   1.3176952e+01
   9.4900000e+01   1.0714595e+01   1.3176952e+01
   9.5000000e+01   1.0714067e+01   1.3176952e+01
   9.5100000e+01   1.0713526e+01   1.3176952e+01
   9.5200000e+01   1.0712971e+01   1.3176952e+01
   9.5300000e+01   1.0712403e+01   1.3176952e+01
   9.5400000e+01   1.0711822e+01   1.3176952e+01
   9.5500000e+01   1.0711227e+01   1.3176952e+01
   9.5600000e+01   1.0710620e+01   1.3176952e+01
   9.5700000e+01   1.0710000e+01   1.3176952e+01
   9.5800000e+01   1.0709367e+01   1.3176952e+01
   9.5900000e+01   1.0708721e+01   1.3176952e+01
   9.6000000e+01   1.0708062e+01   1.3176952e+01
   9.6100000e+01   1.0707391e+01   1.3176952e+01
   9.6200000e+01   1.0706708e+01   1.3176952e+01
   9.6300000e+01   1.0706133e+01   1.3176952e+01
   9.6400000e+01   1.0706720e+01   1.3176952e+01
   9.6500000e+01   1.0708621e+01   1.3176952e+01
   9.6600000e+01   1.0711737e+01   1.3176952e+01
   9.6700000e+01   1.0715972e+01   1.3176952e+01
   9.6800000e+01   1.0721239e+01   1.3176952e+01
   9.6900000e+01   1.0727459e+01   1.3176952e+01
   9.7000000e+01   1.0734558e+01   1.3176952e+01
   9.7100000e+01   1.0742465e+01   1.3176952e+01
   9.7200000e+01   1.0751118e+01   1.3176952e+01
   9.7300000e+01   1.0760457e+01   1.3176952e+01
   9.7400000e+01   1.0770428e+01   1.3176952e+01
   9.7500000e+01   1.0780979e+01   1.3176952e+01
   9.7600000e+01   1.0792063e+01   1.3176952e+01
   9.7700000e+01   1.0803637e+01   1.3176952e+01
   9.7800000e+01   1.0815660e+01   1.3176952e+01
   9.7900000e+01   1.0828094e+01   1.3176952e+01
   9.8000000e+01   1.0840903e+01   1.3176952e+01
   9.8100000e+01   1.0854055e+01   1.3176952e+01
   9.8200000e+01   1.0867519e+01   1.3176952e+01
   9.8300000e+01   1.0881268e+01   1.3176952e+01
   9.8400000e+01   1.0895274e+01   1.3176952e+01
   9.8500000e+01   1.0909513e+01   1.3176952e+01
   9.8600000e+01   1.0923963e+01   1.3176952e+01
   9.8700000e+01   1.0938602e+01   1.3176952e+01
   9.8800000e+01   1.0953410e+01   1.3176952e+01
   9.8900000e+01   1.0968368e+01   1.3176952e+01
   9.9000000e+01   1.0983460e+01   1.3176952e+01
   9.9100000e+01   1.0998669e+01   1.3176952e+01
   9.9200000e+01   1.1013981e+01   1.3176952e+01
   9.9300000e+01   1.1029381e+01   1.3176952e+01
   9.9400000e+01   1.1044856e+01   1.3176952e+01
   9.9500000e+01   1.1060395e+01   1.3176952e+01
   9.9600000e+01   1.1075985e+01   1.3176952e+01
   9.9700000e+01   1.1091617e+01   1.3176952e+01
   9.9800000e+01   1.1107280e+01   1.3176952e+01
   9.9900000e+01   1.1122965e+01   1.3176952e+01
   1.0000000e+02   1.1138664e+01   1.3176952e+01


==> Cap_vs_Distance_R_M3sol_2_D50.txt <==
   1.0000000e+01   1.3161921e+01   1.3176951e+01
   1.0100000e+01   1.2982761e+01   1.3176951e+01
   1.0200000e+01   1.2622463e+01   1.3176951e+01
   1.0300000e+01   1.2114450e+01   1.3176951e+01
   1.0400000e+01   1.1515733e+01   1.3176951e+01
   1.0500000e+01   1.0951872e+01   1.3176951e+01
   1.0600000e+01   1.0635801e+01   1.3176951e+01
   1.0700000e+01   1.0256386e+01   1.3176951e+01
   1.0800000e+01   9.6376754e+00   1.3176951e+01
   1.0900000e+01   8.6899918e+00   1.3176951e+01
   1.1000000e+01   7.5372027e+00   1.3176951e+01
   1.1100000e+01   7.4989244e+00   1.3176951e+01
   1.1200000e+01   7.9494373e+00   1.3176951e+01
   1.1300000e+01   9.0516876e+00   1.3176951e+01
   1.1400000e+01   9.8166313e+00   1.3176951e+01
   1.1500000e+01   1.0315762e+01   1.3176951e+01
   1.1600000e+01   1.0629137e+01   1.3176951e+01
   1.1700000e+01   1.0862593e+01   1.3176951e+01
   1.1800000e+01   1.1271982e+01   1.3176951e+01
   1.1900000e+01   1.1740684e+01   1.3176951e+01
   1.2000000e+01   1.2179933e+01   1.3176951e+01
   1.2100000e+01   1.2551565e+01   1.3176951e+01
   1.2200000e+01   1.2840605e+01   1.3176951e+01
   1.2300000e+01   1.3041763e+01   1.3176951e+01
   1.2400000e+01   1.3153089e+01   1.3176951e+01
   1.2500000e+01   1.3172884e+01   1.3176951e+01
   1.2600000e+01   1.3097974e+01   1.3176951e+01
   1.2700000e+01   1.2922434e+01   1.3176951e+01
   1.2800000e+01   1.2636440e+01   1.3176951e+01
   1.2900000e+01   1.2225730e+01   1.3176951e+01
   1.3000000e+01   1.1676536e+01   1.3176951e+01
   1.3100000e+01   1.1022194e+01   1.3176951e+01
   1.3200000e+01   1.0712248e+01   1.3176951e+01
   1.3300000e+01   1.0723653e+01   1.3176951e+01
   1.3400000e+01   1.0715165e+01   1.3176951e+01
   1.3500000e+01   1.0908071e+01   1.3176951e+01
   1.3600000e+01   1.1515693e+01   1.3176951e+01
   1.3700000e+01   1.2049972e+01   1.3176951e+01
   1.3800000e+01   1.2460118e+01   1.3176951e+01
   1.3900000e+01   1.2760756e+01   1.3176951e+01
   1.4000000e+01   1.2969829e+01   1.3176951e+01
   1.4100000e+01   1.3101544e+01   1.3176951e+01
   1.4200000e+01   1.3166511e+01   1.3176951e+01
   1.4300000e+01   1.3172679e+01   1.3176952e+01
   1.4400000e+01   1.3126156e+01   1.3176952e+01
   1.4500000e+01   1.3031832e+01   1.3176952e+01
   1.4600000e+01   1.2893868e+01   1.3176952e+01
   1.4700000e+01   1.2716139e+01   1.3176952e+01
   1.4800000e+01   1.2502686e+01   1.3176952e+01
   1.4900000e+01   1.2258251e+01   1.3176952e+01
   1.5000000e+01   1.1988997e+01   1.3176952e+01
   1.5100000e+01   1.1703476e+01   1.3176952e+01
   1.5200000e+01   1.1413994e+01   1.3176952e+01
   1.5300000e+01   1.1138412e+01   1.3176952e+01
   1.5400000e+01   1.0902316e+01   1.3176952e+01
   1.5500000e+01   1.0741103e+01   1.3176952e+01
   1.5600000e+01   1.0625339e+01   1.3176952e+01
   1.5700000e+01   1.0471566e+01   1.3176952e+01
   1.5800000e+01   1.0274726e+01   1.3176952e+01
   1.5900000e+01   1.0029105e+01   1.3176952e+01
   1.6000000e+01   9.7275606e+00   1.3176952e+01
   1.6100000e+01   9.3613750e+00   1.3176952e+01
   1.6200000e+01   8.9212224e+00   1.3176952e+01
   1.6300000e+01   8.4034398e+00   1.3176952e+01
   1.6400000e+01   7.8423602e+00   1.3176952e+01
   1.6500000e+01   7.4920815e+00   1.3176952e+01
   1.6600000e+01   7.4990914e+00   1.3176952e+01
   1.6700000e+01   7.4987586e+00   1.3176952e+01
   1.6800000e+01   7.4928973e+00   1.3176952e+01
   1.6900000e+01   7.8530981e+00   1.3176952e+01
   1.7000000e+01   8.3761722e+00   1.3176952e+01
   1.7100000e+01   8.8535407e+00   1.3176952e+01
   1.7200000e+01   9.2585289e+00   1.3176952e+01
   1.7300000e+01   9.5963298e+00   1.3176952e+01
   1.7400000e+01   9.8767421e+00   1.3176952e+01
   1.7500000e+01   1.0108803e+01   1.3176952e+01
   1.7600000e+01   1.0299960e+01   1.3176952e+01
   1.7700000e+01   1.0456216e+01   1.3176952e+01
   1.7800000e+01   1.0582425e+01   1.3176952e+01
   1.7900000e+01   1.0682556e+01   1.3176952e+01
   1.8000000e+01   1.0765910e+01   1.3176952e+01
   1.8100000e+01   1.0889568e+01   1.3176952e+01
   1.8200000e+01   1.1051002e+01   1.3176952e+01
   1.8300000e+01   1.1234351e+01   1.3176952e+01
   1.8400000e+01   1.1428017e+01   1.3176952e+01
   1.8500000e+01   1.1623721e+01   1.3176952e+01
   1.8600000e+01   1.1815671e+01   1.3176952e+01
   1.8700000e+01   1.1999888e+01   1.3176952e+01
   1.8800000e+01   1.2173694e+01   1.3176952e+01
   1.8900000e+01   1.2335325e+01   1.3176952e+01
   1.9000000e+01   1.2483662e+01   1.3176952e+01
   1.9100000e+01   1.2618024e+01   1.3176952e+01
   1.9200000e+01   1.2738035e+01   1.3176952e+01
   1.9300000e+01   1.2843518e+01   1.3176952e+01
   1.9400000e+01   1.2934423e+01   1.3176952e+01
   1.9500000e+01   1.3010778e+01   1.3176952e+01
   1.9600000e+01   1.3072651e+01   1.3176952e+01
   1.9700000e+01   1.3120122e+01   1.3176952e+01
   1.9800000e+01   1.3153263e+01   1.3176952e+01
   1.9900000e+01   1.3172121e+01   1.3176952e+01
   2.0000000e+01   1.3176710e+01   1.3176952e+01
   2.0100000e+01   1.3166996e+01   1.3176952e+01
   2.0200000e+01   1.3142891e+01   1.3176952e+01
   2.0300000e+01   1.3104243e+01   1.3176952e+01
   2.0400000e+01   1.3050828e+01   1.3176952e+01
   2.0500000e+01   1.2982344e+01   1.3176952e+01
   2.0600000e+01   1.2898403e+01   1.3176952e+01
   2.0700000e+01   1.2798527e+01   1.3176952e+01
   2.0800000e+01   1.2682148e+01   1.3176952e+01
   2.0900000e+01   1.2548617e+01   1.3176952e+01
   2.1000000e+01   1.2397229e+01   1.3176952e+01
   2.1100000e+01   1.2227292e+01   1.3176952e+01
   2.1200000e+01   1.2038271e+01   1.3176952e+01
   2.1300000e+01   1.1830082e+01   1.3176952e+01
   2.1400000e+01   1.1603736e+01   1.3176952e+01
   2.1500000e+01   1.1362716e+01   1.3176952e+01
   2.1600000e+01   1.1116075e+01   1.3176952e+01
   2.1700000e+01   1.0885787e+01   1.3176952e+01
   2.1800000e+01   1.0725362e+01   1.3176952e+01
   2.1900000e+01   1.0711462e+01   1.3176952e+01
   2.2000000e+01   1.0718301e+01   1.3176952e+01
   2.2100000e+01   1.0722413e+01   1.3176952e+01
   2.2200000e+01   1.0723874e+01   1.3176952e+01
   2.2300000e+01   1.0722754e+01   1.3176952e+01
   2.2400000e+01   1.0719122e+01   1.3176952e+01
   2.2500000e+01   1.0713042e+01   1.3176952e+01
   2.2600000e+01   1.0708610e+01   1.3176952e+01
   2.2700000e+01   1.0820409e+01   1.3176952e+01
   2.2800000e+01   1.1014413e+01   1.3176952e+01
   2.2900000e+01   1.1231674e+01   1.3176952e+01
   2.3000000e+01   1.1447949e+01   1.3176952e+01
   2.3100000e+01   1.1653204e+01   1.3176952e+01
   2.3200000e+01   1.1843560e+01   1.3176952e+01
   2.3300000e+01   1.2017899e+01   1.3176952e+01
   2.3400000e+01   1.2176348e+01   1.3176952e+01
   2.3500000e+01   1.2319584e+01   1.3176952e+01
   2.3600000e+01   1.2448491e+01   1.3176952e+01
   2.3700000e+01   1.2564010e+01   1.3176952e+01
   2.3800000e+01   1.2667052e+01   1.3176952e+01
   2.3900000e+01   1.2758476e+01   1.3176952e+01
   2.4000000e+01   1.2839066e+01   1.3176952e+01
   2.4100000e+01   1.2909537e+01   1.3176952e+01
   2.4200000e+01   1.2970535e+01   1.3176952e+01
   2.4300000e+01   1.3022642e+01   1.3176952e+01
   2.4400000e+01   1.3066384e+01   1.3176952e+01
   2.4500000e+01   1.3102236e+01   1.3176952e+01
   2.4600000e+01   1.3130628e+01   1.3176952e+01
   2.4700000e+01   1.3151949e+01   1.3176952e+01
   2.4800000e+01   1.3166554e+01   1.3176952e+01
   2.4900000e+01   1.3174769e+01   1.3176952e+01
   2.5000000e+01   1.3176889e+01   1.3176952e+01
   2.5100000e+01   1.3173189e+01   1.3176952e+01
   2.5200000e+01   1.3163921e+01   1.3176952e+01
   2.5300000e+01   1.3149321e+01   1.3176952e+01
   2.5400000e+01   1.3129607e+01   1.3176952e+01
   2.5500000e+01   1.3104986e+01   1.3176952e+01
   2.5600000e+01   1.3075652e+01   1.3176952e+01
   2.5700000e+01   1.3041788e+01   1.3176952e+01
   2.5800000e+01   1.3003571e+01   1.3176952e+01
   2.5900000e+01   1.2961172e+01   1.3176952e+01
   2.6000000e+01   1.2914754e+01   1.3176952e+01
   2.6100000e+01   1.2864481e+01   1.3176952e+01
   2.6200000e+01   1.2810510e+01   1.3176952e+01
   2.6300000e+01   1.2753002e+01   1.3176952e+01
   2.6400000e+01   1.2692116e+01   1.3176952e+01
   2.6500000e+01   1.2628015e+01   1.3176952e+01
   2.6600000e+01   1.2560865e+01   1.3176952e+01
   2.6700000e+01   1.2490840e+01   1.3176952e+01
   2.6800000e+01   1.2418119e+01   1.3176952e+01
   2.6900000e+01   1.2342892e+01   1.3176952e+01
   2.7000000e+01   1.2265359e+01   1.3176952e+01
   2.7100000e+01   1.2185736e+01   1.3176952e+01
   2.7200000e+01   1.2104252e+01   1.3176952e+01
   2.7300000e+01   1.2021156e+01   1.3176952e+01
   2.7400000e+01   1.1936718e+01   1.3176952e+01
   2.7500000e+01   1.1851231e+01   1.3176952e+01
   2.7600000e+01   1.1765016e+01   1.3176952e+01
   2.7700000e+01   1.1678424e+01   1.3176952e+01
   2.7800000e+01   1.1591838e+01   1.3176952e+01
   2.7900000e+01   1.1505681e+01   1.3176952e+01
   2.8000000e+01   1.1420414e+01   1.3176952e+01
   2.8100000e+01   1.1336544e+01   1.3176952e+01
   2.8200000e+01   1.1254626e+01   1.3176952e+01
   2.8300000e+01   1.1175266e+01   1.3176952e+01
   2.8400000e+01   1.1099126e+01   1.3176952e+01
   2.8500000e+01   1.1026925e+01   1.3176952e+01
   2.8600000e+01   1.0959442e+01   1.3176952e+01
   2.8700000e+01   1.0897517e+01   1.3176952e+01
   2.8800000e+01   1.0842050e+01   1.3176952e+01
   2.8900000e+01   1.0794002e+01   1.3176952e+01
   2.9000000e+01   1.0754391e+01   1.3176952e+01
   2.9100000e+01   1.0723520e+01   1.3176952e+01
   2.9200000e+01   1.0692640e+01   1.3176952e+01
   2.9300000e+01   1.0658931e+01   1.3176952e+01
   2.9400000e+01   1.0622336e+01   1.3176952e+01
   2.9500000e+01   1.0582789e+01   1.3176952e+01
   2.9600000e+01   1.0540225e+01   1.3176952e+01
   2.9700000e+01   1.0494573e+01   1.3176952e+01
   2.9800000e+01   1.0445757e+01   1.3176952e+01
   2.9900000e+01   1.0393698e+01   1.3176952e+01
   3.0000000e+01   1.0338312e+01   1.3176952e+01
   3.0100000e+01   1.0279507e+01   1.3176952e+01
   3.0200000e+01   1.0217187e+01   1.3176952e+01
   3.0300000e+01   1.0151251e+01   1.3176952e+01
   3.0400000e+01   1.0081589e+01   1.3176952e+01
   3.0500000e+01   1.0008087e+01   1.3176952e+01
   3.0600000e+01   9.9306215e+00   1.3176952e+01
   3.0700000e+01   9.8490639e+00   1.3176952e+01
   3.0800000e+01   9.7632791e+00   1.3176952e+01
   3.0900000e+01   9.6731264e+00   1.3176952e+01
   3.1000000e+01   9.5784614e+00   1.3176952e+01
   3.1100000e+01   9.4791378e+00   1.3176952e+01
   3.1200000e+01   9.3750119e+00   1.3176952e+01
   3.1300000e+01   9.2659480e+00   1.3176952e+01
   3.1400000e+01   9.1518273e+00   1.3176952e+01
   3.1500000e+01   9.0325611e+00   1.3176952e+01
   3.1600000e+01   8.9081104e+00   1.3176952e+01
   3.1700000e+01   8.7785150e+00   1.3176952e+01
   3.1800000e+01   8.6439377e+00   1.3176952e+01
   3.1900000e+01   8.5047302e+00   1.3176952e+01
   3.2000000e+01   8.3615342e+00   1.3176952e+01
   3.2100000e+01   8.2154358e+00   1.3176952e+01
   3.2200000e+01   8.0682056e+00   1.3176952e+01
   3.2300000e+01   7.9226752e+00   1.3176952e+01
   3.2400000e+01   7.7833370e+00   1.3176952e+01
   3.2500000e+01   7.6573092e+00   1.3176952e+01
   3.2600000e+01   7.5559144e+00   1.3176952e+01
   3.2700000e+01   7.4972987e+00   1.3176952e+01
   3.2800000e+01   7.4934685e+00   1.3176952e+01
   3.2900000e+01   7.4956996e+00   1.3176952e+01
   3.3000000e+01   7.4974436e+00   1.3176952e+01
   3.3100000e+01   7.4987087e+00   1.3176952e+01
   3.3200000e+01   7.4995028e+00   1.3176952e+01
   3.3300000e+01   7.4998341e+00   1.3176952e+01
   3.3400000e+01   7.4997108e+00   1.3176952e+01
   3.3500000e+01   7.4991409e+00   1.3176952e+01
   3.3600000e+01   7.4981327e+00   1.3176952e+01
   3.3700000e+01   7.4966943e+00   1.3176952e+01
   3.3800000e+01   7.4948338e+00   1.3176952e+01
   3.3900000e+01   7.4925595e+00   1.3176952e+01
   3.4000000e+01   7.5081209e+00   1.3176952e+01
   3.4100000e+01   7.5736069e+00   1.3176952e+01
   3.4200000e+01   7.6701122e+00   1.3176952e+01
   3.4300000e+01   7.7842138e+00   1.3176952e+01
   3.4400000e+01   7.9074924e+00   1.3176952e+01
   3.4500000e+01   8.0346322e+00   1.3176952e+01
   3.4600000e+01   8.1622713e+00   1.3176952e+01
   3.4700000e+01   8.2882932e+00   1.3176952e+01
   3.4800000e+01   8.4113845e+00   1.3176952e+01
   3.4900000e+01   8.5307543e+00   1.3176952e+01
   3.5000000e+01   8.6459530e+00   1.3176952e+01
   3.5100000e+01   8.7567555e+00   1.3176952e+01
   3.5200000e+01   8.8630841e+00   1.3176952e+01
   3.5300000e+01   8.9649568e+00   1.3176952e+01
   3.5400000e+01   9.0624532e+00   1.3176952e+01
   3.5500000e+01   9.1556916e+00   1.3176952e+01
   3.5600000e+01   9.2448135e+00   1.3176952e+01
   3.5700000e+01   9.3299729e+00   1.3176952e+01
   3.5800000e+01   9.4113293e+00   1.3176952e+01
   3.5900000e+01   9.4890431e+00   1.3176952e+01
   3.6000000e+01   9.5632723e+00   1.3176952e+01
   3.6100000e+01   9.6341707e+00   1.3176952e+01
   3.6200000e+01   9.7018867e+00   1.3176952e+01
   3.6300000e+01   9.7665623e+00   1.3176952e+01
   3.6400000e+01   9.8283330e+00   1.3176952e+01
   3.6500000e+01   9.8873276e+00   1.3176952e+01
   3.6600000e+01   9.9436685e+00   1.3176952e+01
   3.6700000e+01   9.9974715e+00   1.3176952e+01
   3.6800000e+01   1.0048846e+01   1.3176952e+01
   3.6900000e+01   1.0097896e+01   1.3176952e+01
   3.7000000e+01   1.0144720e+01   1.3176952e+01
   3.7100000e+01   1.0189411e+01   1.3176952e+01
   3.7200000e+01   1.0232056e+01   1.3176952e+01
   3.7300000e+01   1.0272739e+01   1.3176952e+01
   3.7400000e+01   1.0311539e+01   1.3176952e+01
   3.7500000e+01   1.0348530e+01   1.3176952e+01
   3.7600000e+01   1.0383784e+01   1.3176952e+01
   3.7700000e+01   1.0417367e+01   1.3176952e+01
   3.7800000e+01   1.0449344e+01   1.3176952e+01
   3.7900000e+01   1.0479776e+01   1.3176952e+01
   3.8000000e+01   1.0508720e+01   1.3176952e+01
   3.8100000e+01   1.0536232e+01   1.3176952e+01
   3.8200000e+01   1.0562363e+01   1.3176952e+01
   3.8300000e+01   1.0587165e+01   1.3176952e+01
   3.8400000e+01   1.0610685e+01   1.3176952e+01
   3.8500000e+01   1.0632968e+01   1.3176952e+01
   3.8600000e+01   1.0654058e+01   1.3176952e+01
   3.8700000e+01   1.0673998e+01   1.3176952e+01
   3.8800000e+01   1.0692826e+01   1.3176952e+01
   3.8900000e+01   1.0710581e+01   1.3176952e+01
   3.9000000e+01   1.0727299e+01   1.3176952e+01
   3.9100000e+01   1.0743766e+01   1.3176952e+01
   3.9200000e+01   1.0762779e+01   1.3176952e+01
   3.9300000e+01   1.0784378e+01   1.3176952e+01
   3.9400000e+01   1.0808322e+01   1.3176952e+01
   3.9500000e+01   1.0834386e+01   1.3176952e+01
   3.9600000e+01   1.0862359e+01   1.3176952e+01
   3.9700000e+01   1.0892043e+01   1.3176952e+01
   3.9800000e+01   1.0923256e+01   1.3176952e+01
   3.9900000e+01   1.0955824e+01   1.3176952e+01
   4.0000000e+01   1.0989590e+01   1.3176952e+01
   4.0100000e+01   1.1024405e+01   1.3176952e+01
   4.0200000e+01   1.1060132e+01   1.3176952e+01
   4.0300000e+01   1.1096644e+01   1.3176952e+01
   4.0400000e+01   1.1133823e+01   1.3176952e+01
   4.0500000e+01   1.1171561e+01   1.3176952e+01
   4.0600000e+01   1.1209757e+01   1.3176952e+01
   4.0700000e+01   1.1248319e+01   1.3176952e+01
   4.0800000e+01   1.1287160e+01   1.3176952e+01
   4.0900000e+01   1.1326204e+01   1.3176952e+01
   4.1000000e+01   1.1365377e+01   1.3176952e+01
   4.1100000e+01   1.1404613e+01   1.3176952e+01
   4.1200000e+01   1.1443851e+01   1.3176952e+01
   4.1300000e+01   1.1483036e+01   1.3176952e+01
   4.1400000e+01   1.1522117e+01   1.3176952e+01
   4.1500000e+01   1.1561047e+01   1.3176952e+01
   4.1600000e+01   1.1599782e+01   1.3176952e+01
   4.1700000e+01   1.1638286e+01   1.3176952e+01
   4.1800000e+01   1.1676521e+01   1.3176952e+01
   4.1900000e+01   1.1714456e+01   1.3176952e+01
   4.2000000e+01   1.1752062e+01   1.3176952e+01
   4.2100000e+01   1.1789312e+01   1.3176952e+01
   4.2200000e+01   1.1826182e+01   1.3176952e+01
   4.2300000e+01   1.1862650e+01   1.3176952e+01
   4.2400000e+01   1.1898698e+01   1.3176952e+01
   4.2500000e+01   1.1934307e+01   1.3176952e+01
   4.2600000e+01   1.1969462e+01   1.3176952e+01
   4.2700000e+01   1.2004150e+01   1.3176952e+01
   4.2800000e+01   1.2038357e+01   1.3176952e+01
   4.2900000e+01   1.2072073e+01   1.3176952e+01
   4.3000000e+01   1.2105287e+01   1.3176952e+01
   4.3100000e+01   1.2137993e+01   1.3176952e+01
   4.3200000e+01   1.2170182e+01   1.3176952e+01
   4.3300000e+01   1.2201848e+01   1.3176952e+01
   4.3400000e+01   1.2232986e+01   1.3176952e+01
   4.3500000e+01   1.2263591e+01   1.3176952e+01
   4.3600000e+01   1.2293659e+01   1.3176952e+01
   4.3700000e+01   1.2323189e+01   1.3176952e+01
   4.3800000e+01   1.2352177e+01   1.3176952e+01
   4.3900000e+01   1.2380622e+01   1.3176952e+01
   4.4000000e+01   1.2408522e+01   1.3176952e+01
   4.4100000e+01   1.2435878e+01   1.3176952e+01
   4.4200000e+01   1.2462689e+01   1.3176952e+01
   4.4300000e+01   1.2488955e+01   1.3176952e+01
   4.4400000e+01   1.2514677e+01   1.3176952e+01
   4.4500000e+01   1.2539856e+01   1.3176952e+01
   4.4600000e+01   1.2564493e+01   1.3176952e+01
   4.4700000e+01   1.2588591e+01   1.3176952e+01
   4.4800000e+01   1.2612151e+01   1.3176952e+01
   4.4900000e+01   1.2635175e+01   1.3176952e+01
   4.5000000e+01   1.2657666e+01   1.3176952e+01
   4.5100000e+01   1.2679626e+01   1.3176952e+01
   4.5200000e+01   1.2701057e+01   1.3176952e+01
   4.5300000e+01   1.2721964e+01   1.3176952e+01
   4.5400000e+01   1.2742349e+01   1.3176952e+01
   4.5500000e+01   1.2762214e+01   1.3176952e+01
   4.5600000e+01   1.2781565e+01   1.3176952e+01
   4.5700000e+01   1.2800402e+01   1.3176952e+01
   4.5800000e+01   1.2818731e+01   1.3176952e+01
   4.5900000e+01   1.2836555e+01   1.3176952e+01
   4.6000000e+01   1.2853877e+01   1.3176952e+01
   4.6100000e+01   1.2870701e+01   1.3176952e+01
   4.6200000e+01   1.2887030e+01   1.3176952e+01
   4.6300000e+01   1.2902868e+01   1.3176952e+01
   4.6400000e+01   1.2918220e+01   1.3176952e+01
   4.6500000e+01   1.2933088e+01   1.3176952e+01
   4.6600000e+01   1.2947477e+01   1.3176952e+01
   4.6700000e+01   1.2961390e+01   1.3176952e+01
   4.6800000e+01   1.2974831e+01   1.3176952e+01
   4.6900000e+01   1.2987804e+01   1.3176952e+01
   4.7000000e+01   1.3000312e+01   1.3176952e+01
   4.7100000e+01   1.3012360e+01   1.3176952e+01
   4.7200000e+01   1.3023950e+01   1.3176952e+01
   4.7300000e+01   1.3035087e+01   1.3176952e+01
   4.7400000e+01   1.3045774e+01   1.3176952e+01
   4.7500000e+01   1.3056016e+01   1.3176952e+01
   4.7600000e+01   1.3065815e+01   1.3176952e+01
   4.7700000e+01   1.3075175e+01   1.3176952e+01
   4.7800000e+01   1.3084099e+01   1.3176952e+01
   4.7900000e+01   1.3092592e+01   1.3176952e+01
   4.8000000e+01   1.3100657e+01   1.3176952e+01
   4.8100000e+01   1.3108297e+01   1.3176952e+01
   4.8200000e+01   1.3115515e+01   1.3176952e+01
   4.8300000e+01   1.3122315e+01   1.3176952e+01
   4.8400000e+01   1.3128700e+01   1.3176952e+01
   4.8500000e+01   1.3134673e+01   1.3176952e+01
   4.8600000e+01   1.3140239e+01   1.3176952e+01
   4.8700000e+01   1.3145399e+01   1.3176952e+01
   4.8800000e+01   1.3150156e+01   1.3176952e+01
   4.8900000e+01   1.3154515e+01   1.3176952e+01
   4.9000000e+01   1.3158478e+01   1.3176952e+01
   4.9100000e+01   1.3162047e+01   1.3176952e+01
   4.9200000e+01   1.3165227e+01   1.3176952e+01
   4.9300000e+01   1.3168019e+01   1.3176952e+01
   4.9400000e+01   1.3170427e+01   1.3176952e+01
   4.9500000e+01   1.3172453e+01   1.3176952e+01
   4.9600000e+01   1.3174100e+01   1.3176952e+01
   4.9700000e+01   1.3175371e+01   1.3176952e+01
   4.9800000e+01   1.3176268e+01   1.3176952e+01
   4.9900000e+01   1.3176794e+01   1.3176952e+01
   5.0000000e+01   1.3176951e+01   1.3176952e+01
   5.0100000e+01   1.3176742e+01   1.3176952e+01
   5.0200000e+01   1.3176170e+01   1.3176952e+01
   5.0300000e+01   1.3175236e+01   1.3176952e+01
   5.0400000e+01   1.3173943e+01   1.3176952e+01
   5.0500000e+01   1.3172293e+01   1.3176952e+01
   5.0600000e+01   1.3170288e+01   1.3176952e+01
   5.0700000e+01   1.3167931e+01   1.3176952e+01
   5.0800000e+01   1.3165224e+01   1.3176952e+01
   5.0900000e+01   1.3162168e+01   1.3176952e+01
   5.1000000e+01   1.3158766e+01   1.3176952e+01
   5.1100000e+01   1.3155019e+01   1.3176952e+01
   5.1200000e+01   1.3150930e+01   1.3176952e+01
   5.1300000e+01   1.3146500e+01   1.3176952e+01
   5.1400000e+01   1.3141732e+01   1.3176952e+01
   5.1500000e+01   1.3136626e+01   1.3176952e+01
   5.1600000e+01   1.3131185e+01   1.3176952e+01
   5.1700000e+01   1.3125411e+01   1.3176952e+01
   5.1800000e+01   1.3119304e+01   1.3176952e+01
   5.1900000e+01   1.3112866e+01   1.3176952e+01
   5.2000000e+01   1.3106100e+01   1.3176952e+01
   5.2100000e+01   1.3099006e+01   1.3176952e+01
   5.2200000e+01   1.3091586e+01   1.3176952e+01
   5.2300000e+01   1.3083841e+01   1.3176952e+01
   5.2400000e+01   1.3075773e+01   1.3176952e+01
   5.2500000e+01   1.3067382e+01   1.3176952e+01
   5.2600000e+01   1.3058671e+01   1.3176952e+01
   5.2700000e+01   1.3049640e+01   1.3176952e+01
   5.2800000e+01   1.3040290e+01   1.3176952e+01
   5.2900000e+01   1.3030623e+01   1.3176952e+01
   5.3000000e+01   1.3020639e+01   1.3176952e+01
   5.3100000e+01   1.3010340e+01   1.3176952e+01
   5.3200000e+01   1.2999726e+01   1.3176952e+01
   5.3300000e+01   1.2988799e+01   1.3176952e+01
   5.3400000e+01   1.2977560e+01   1.3176952e+01
   5.3500000e+01   1.2966008e+01   1.3176952e+01
   5.3600000e+01   1.2954146e+01   1.3176952e+01
   5.3700000e+01   1.2941974e+01   1.3176952e+01
   5.3800000e+01   1.2929492e+01   1.3176952e+01
   5.3900000e+01   1.2916701e+01   1.3176952e+01
   5.4000000e+01   1.2903603e+01   1.3176952e+01
   5.4100000e+01   1.2890197e+01   1.3176952e+01
   5.4200000e+01   1.2876484e+01   1.3176952e+01
   5.4300000e+01   1.2862465e+01   1.3176952e+01
   5.4400000e+01   1.2848140e+01   1.3176952e+01
   5.4500000e+01   1.2833510e+01   1.3176952e+01
   5.4600000e+01   1.2818575e+01   1.3176952e+01
   5.4700000e+01   1.2803336e+01   1.3176952e+01
   5.4800000e+01   1.2787793e+01   1.3176952e+01
   5.4900000e+01   1.2771947e+01   1.3176952e+01
   5.5000000e+01   1.2755797e+01   1.3176952e+01
   5.5100000e+01   1.2739344e+01   1.3176952e+01
   5.5200000e+01   1.2722589e+01   1.3176952e+01
   5.5300000e+01   1.2705531e+01   1.3176952e+01
   5.5400000e+01   1.2688172e+01   1.3176952e+01
   5.5500000e+01   1.2670510e+01   1.3176952e+01
   5.5600000e+01   1.2652547e+01   1.3176952e+01
   5.5700000e+01   1.2634283e+01   1.3176952e+01
   5.5800000e+01   1.2615718e+01   1.3176952e+01
   5.5900000e+01   1.2596852e+01   1.3176952e+01
   5.6000000e+01   1.2577686e+01   1.3176952e+01
   5.6100000e+01   1.2558219e+01   1.3176952e+01
   5.6200000e+01   1.2538452e+01   1.3176952e+01
   5.6300000e+01   1.2518384e+01   1.3176952e+01
   5.6400000e+01   1.2498018e+01   1.3176952e+01
   5.6500000e+01   1.2477351e+01   1.3176952e+01
   5.6600000e+01   1.2456386e+01   1.3176952e+01
   5.6700000e+01   1.2435122e+01   1.3176952e+01
   5.6800000e+01   1.2413559e+01   1.3176952e+01
   5.6900000e+01   1.2391699e+01   1.3176952e+01
   5.7000000e+01   1.2369540e+01   1.3176952e+01
   5.7100000e+01   1.2347085e+01   1.3176952e+01
   5.7200000e+01   1.2324333e+01   1.3176952e+01
   5.7300000e+01   1.2301284e+01   1.3176952e+01
   5.7400000e+01   1.2277941e+01   1.3176952e+01
   5.7500000e+01   1.2254303e+01   1.3176952e+01
   5.7600000e+01   1.2230372e+01   1.3176952e+01
   5.7700000e+01   1.2206148e+01   1.3176952e+01
   5.7800000e+01   1.2181633e+01   1.3176952e+01
   5.7900000e+01   1.2156828e+01   1.3176952e+01
   5.8000000e+01   1.2131734e+01   1.3176952e+01
   5.8100000e+01   1.2106353e+01   1.3176952e+01
   5.8200000e+01   1.2080687e+01   1.3176952e+01
   5.8300000e+01   1.2054738e+01   1.3176952e+01
   5.8400000e+01   1.2028508e+01   1.3176952e+01
   5.8500000e+01   1.2002000e+01   1.3176952e+01
   5.8600000e+01   1.1975217e+01   1.3176952e+01
   5.8700000e+01   1.1948161e+01   1.3176952e+01
   5.8800000e+01   1.1920836e+01   1.3176952e+01
   5.8900000e+01   1.1893247e+01   1.3176952e+01
   5.9000000e+01   1.1865397e+01   1.3176952e+01
   5.9100000e+01   1.1837292e+01   1.3176952e+01
   5.9200000e+01   1.1808936e+01   1.3176952e+01
   5.9300000e+01   1.1780335e+01   1.3176952e+01
   5.9400000e+01   1.1751496e+01   1.3176952e+01
   5.9500000e+01   1.1722427e+01   1.3176952e+01
   5.9600000e+01   1.1693134e+01   1.3176952e+01
   5.9700000e+01   1.1663627e+01   1.3176952e+01
   5.9800000e+01   1.1633915e+01   1.3176952e+01
   5.9900000e+01   1.1604008e+01   1.3176952e+01
   6.0000000e+01   1.1573920e+01   1.3176952e+01
   6.0100000e+01   1.1543661e+01   1.3176952e+01
   6.0200000e+01   1.1513247e+01   1.3176952e+01
   6.0300000e+01   1.1482693e+01   1.3176952e+01
   6.0400000e+01   1.1452015e+01   1.3176952e+01
   6.0500000e+01   1.1421234e+01   1.3176952e+01
   6.0600000e+01   1.1390369e+01   1.3176952e+01
   6.0700000e+01   1.1359443e+01   1.3176952e+01
   6.0800000e+01   1.1328482e+01   1.3176952e+01
   6.0900000e+01   1.1297514e+01   1.3176952e+01
   6.1000000e+01   1.1266568e+01   1.3176952e+01
   6.1100000e+01   1.1235678e+01   1.3176952e+01
   6.1200000e+01   1.1204882e+01   1.3176952e+01
   6.1300000e+01   1.1174220e+01   1.3176952e+01
   6.1400000e+01   1.1143737e+01   1.3176952e+01
   6.1500000e+01   1.1113482e+01   1.3176952e+01
   6.1600000e+01   1.1083511e+01   1.3176952e+01
   6.1700000e+01   1.1053883e+01   1.3176952e+01
   6.1800000e+01   1.1024666e+01   1.3176952e+01
   6.1900000e+01   1.0995933e+01   1.3176952e+01
   6.2000000e+01   1.0967766e+01   1.3176952e+01
   6.2100000e+01   1.0940254e+01   1.3176952e+01
   6.2200000e+01   1.0913498e+01   1.3176952e+01
   6.2300000e+01   1.0887607e+01   1.3176952e+01
   6.2400000e+01   1.0862705e+01   1.3176952e+01
   6.2500000e+01   1.0838928e+01   1.3176952e+01
   6.2600000e+01   1.0816426e+01   1.3176952e+01
   6.2700000e+01   1.0795366e+01   1.3176952e+01
   6.2800000e+01   1.0775936e+01   1.3176952e+01
   6.2900000e+01   1.0758343e+01   1.3176952e+01
   6.3000000e+01   1.0742817e+01   1.3176952e+01
   6.3100000e+01   1.0729617e+01   1.3176952e+01
   6.3200000e+01   1.0719029e+01   1.3176952e+01
   6.3300000e+01   1.0711374e+01   1.3176952e+01
   6.3400000e+01   1.0707012e+01   1.3176952e+01
   6.3500000e+01   1.0706341e+01   1.3176952e+01
   6.3600000e+01   1.0707486e+01   1.3176952e+01
   6.3700000e+01   1.0708589e+01   1.3176952e+01
   6.3800000e+01   1.0709650e+01   1.3176952e+01
   6.3900000e+01   1.0710670e+01   1.3176952e+01
   6.4000000e+01   1.0711649e+01   1.3176952e+01
   6.4100000e+01   1.0712587e+01   1.3176952e+01
   6.4200000e+01   1.0713485e+01   1.3176952e+01
   6.4300000e+01   1.0714344e+01   1.3176952e+01
   6.4400000e+01   1.0715162e+01   1.3176952e+01
   6.4500000e+01   1.0715942e+01   1.3176952e+01
   6.4600000e+01   1.0716683e+01   1.3176952e+01
   6.4700000e+01   1.0717385e+01   1.3176952e+01
   6.4800000e+01   1.0718050e+01   1.3176952e+01
   6.4900000e+01   1.0718676e+01   1.3176952e+01
   6.5000000e+01   1.0719266e+01   1.3176952e+01
   6.5100000e+01   1.0719818e+01   1.3176952e+01
   6.5200000e+01   1.0720334e+01   1.3176952e+01
   6.5300000e+01   1.0720813e+01   1.3176952e+01
   6.5400000e+01   1.0721256e+01   1.3176952e+01
   6.5500000e+01   1.0721664e+01   1.3176952e+01
   6.5600000e+01   1.0722036e+01   1.3176952e+01
   6.5700000e+01   1.0722373e+01   1.3176952e+01
   6.5800000e+01   1.0722675e+01   1.3176952e+01
   6.5900000e+01   1.0722943e+01   1.3176952e+01
   6.6000000e+01   1.0723177e+01   1.3176952e+01
   6.6100000e+01   1.0723377e+01   1.3176952e+01
   6.6200000e+01   1.0723544e+01   1.3176952e+01
   6.6300000e+01   1.0723677e+01   1.3176952e+01
   6.6400000e+01   1.0723778e+01   1.3176952e+01
   6.6500000e+01   1.0723846e+01   1.3176952e+01
   6.6600000e+01   1.0723882e+01   1.3176952e+01
   6.6700000e+01   1.0723885e+01   1.3176952e+01
   6.6800000e+01   1.0723857e+01   1.3176952e+01
   6.6900000e+01   1.0723797e+01   1.3176952e+01
   6.7000000e+01   1.0723707e+01   1.3176952e+01
   6.7100000e+01   1.0723585e+01   1.3176952e+01
   6.7200000e+01   1.0723433e+01   1.3176952e+01
   6.7300000e+01   1.0723250e+01   1.3176952e+01
   6.7400000e+01   1.0723038e+01   1.3176952e+01
   6.7500000e+01   1.0722795e+01   1.3176952e+01
   6.7600000e+01   1.0722523e+01   1.3176952e+01
   6.7700000e+01   1.0722222e+01   1.3176952e+01
   6.7800000e+01   1.0721892e+01   1.3176952e+01
   6.7900000e+01   1.0721533e+01   1.3176952e+01
   6.8000000e+01   1.0721146e+01   1.3176952e+01
   6.8100000e+01   1.0720730e+01   1.3176952e+01
   6.8200000e+01   1.0720286e+01   1.3176952e+01
   6.8300000e+01   1.0719815e+01   1.3176952e+01
   6.8400000e+01   1.0719316e+01   1.3176952e+01
   6.8500000e+01   1.0718789e+01   1.3176952e+01
   6.8600000e+01   1.0718236e+01   1.3176952e+01
   6.8700000e+01   1.0717656e+01   1.3176952e+01
   6.8800000e+01   1.0717050e+01   1.3176952e+01
   6.8900000e+01   1.0716417e+01   1.3176952e+01
   6.9000000e+01   1.0715758e+01   1.3176952e+01
   6.9100000e+01   1.0715073e+01   1.3176952e+01
   6.9200000e+01   1.0714362e+01   1.3176952e+01
   6.9300000e+01   1.0713627e+01   1.3176952e+01
   6.9400000e+01   1.0712866e+01   1.3176952e+01
   6.9500000e+01   1.0712080e+01   1.3176952e+01
   6.9600000e+01   1.0711269e+01   1.3176952e+01
   6.9700000e+01   1.0710434e+01   1.3176952e+01
   6.9800000e+01   1.0709574e+01   1.3176952e+01
   6.9900000e+01   1.0708690e+01   1.3176952e+01
   7.0000000e+01   1.0707783e+01   1.3176952e+01
   7.0100000e+01   1.0706852e+01   1.3176952e+01
   7.0200000e+01   1.0706135e+01   1.3176952e+01
   7.0300000e+01   1.0707580e+01   1.3176952e+01
   7.0400000e+01   1.0711398e+01   1.3176952e+01
   7.0500000e+01   1.0717340e+01   1.3176952e+01
   7.0600000e+01   1.0725184e+01   1.3176952e+01
   7.0700000e+01   1.0734729e+01   1.3176952e+01
   7.0800000e+01   1.0745795e+01   1.3176952e+01
   7.0900000e+01   1.0758220e+01   1.3176952e+01
   7.1000000e+01   1.0771858e+01   1.3176952e+01
   7.1100000e+01   1.0786576e+01   1.3176952e+01
   7.1200000e+01   1.0802255e+01   1.3176952e+01
   7.1300000e+01   1.0818788e+01   1.3176952e+01
   7.1400000e+01   1.0836078e+01   1.3176952e+01
   7.1500000e+01   1.0854036e+01   1.3176952e+01
   7.1600000e+01   1.0872582e+01   1.3176952e+01
   7.1700000e+01   1.0891644e+01   1.3176952e+01
   7.1800000e+01   1.0911158e+01   1.3176952e+01
   7.1900000e+01   1.0931062e+01   1.3176952e+01
   7.2000000e+01   1.0951304e+01   1.3176952e+01
   7.2100000e+01   1.0971834e+01   1.3176952e+01
   7.2200000e+01   1.0992609e+01   1.3176952e+01
   7.2300000e+01   1.1013587e+01   1.3176952e+01
   7.2400000e+01   1.1034733e+01   1.3176952e+01
   7.2500000e+01   1.1056012e+01   1.3176952e+01
   7.2600000e+01   1.1077395e+01   1.3176952e+01
   7.2700000e+01   1.1098854e+01   1.3176952e+01
   7.2800000e+01   1.1120364e+01   1.3176952e+01
   7.2900000e+01   1.1141902e+01   1.3176952e+01
   7.3000000e+01   1.1163448e+01   1.3176952e+01
   7.3100000e+01   1.1184983e+01   1.3176952e+01
   7.3200000e+01   1.1206491e+01   1.3176952e+01
   7.3300000e+01   1.1227954e+01   1.3176952e+01
   7.3400000e+01   1.1249361e+01   1.3176952e+01
   7.3500000e+01   1.1270697e+01   1.3176952e+01
   7.3600000e+01   1.1291952e+01   1.3176952e+01
   7.3700000e+01   1.1313114e+01   1.3176952e+01
   7.3800000e+01   1.1334176e+01   1.3176952e+01
   7.3900000e+01   1.1355127e+01   1.3176952e+01
   7.4000000e+01   1.1375961e+01   1.3176952e+01
   7.4100000e+01   1.1396671e+01   1.3176952e+01
   7.4200000e+01   1.1417250e+01   1.3176952e+01
   7.4300000e+01   1.1437693e+01   1.3176952e+01
   7.4400000e+01   1.1457996e+01   1.3176952e+01
   7.4500000e+01   1.1478152e+01   1.3176952e+01
   7.4600000e+01   1.1498160e+01   1.3176952e+01
   7.4700000e+01   1.1518015e+01   1.3176952e+01
   7.4800000e+01   1.1537714e+01   1.3176952e+01
   7.4900000e+01   1.1557255e+01   1.3176952e+01
   7.5000000e+01   1.1576635e+01   1.3176952e+01
   7.5100000e+01   1.1595852e+01   1.3176952e+01
   7.5200000e+01   1.1614905e+01   1.3176952e+01
   7.5300000e+01   1.1633793e+01   1.3176952e+01
   7.5400000e+01   1.1652513e+01   1.3176952e+01
   7.5500000e+01   1.1671066e+01   1.3176952e+01
   7.5600000e+01   1.1689450e+01   1.3176952e+01
   7.5700000e+01   1.1707665e+01   1.3176952e+01
   7.5800000e+01   1.1725711e+01   1.3176952e+01
   7.5900000e+01   1.1743587e+01   1.3176952e+01
   7.6000000e+01   1.1761294e+01   1.3176952e+01
   7.6100000e+01   1.1778831e+01   1.3176952e+01
   7.6200000e+01   1.1796199e+01   1.3176952e+01
   7.6300000e+01   1.1813397e+01   1.3176952e+01
   7.6400000e+01   1.1830428e+01   1.3176952e+01
   7.6500000e+01   1.1847290e+01   1.3176952e+01
   7.6600000e+01   1.1863984e+01   1.3176952e+01
   7.6700000e+01   1.1880512e+01   1.3176952e+01
   7.6800000e+01   1.1896874e+01   1.3176952e+01
   7.6900000e+01   1.1913071e+01   1.3176952e+01
   7.7000000e+01   1.1929103e+01   1.3176952e+01
   7.7100000e+01   1.1944973e+01   1.3176952e+01
   7.7200000e+01   1.1960679e+01   1.3176952e+01
   7.7300000e+01   1.1976225e+01   1.3176952e+01
   7.7400000e+01   1.1991610e+01   1.3176952e+01
   7.7500000e+01   1.2006836e+01   1.3176952e+01
   7.7600000e+01   1.2021903e+01   1.3176952e+01
   7.7700000e+01   1.2036814e+01   1.3176952e+01
   7.7800000e+01   1.2051570e+01   1.3176952e+01
   7.7900000e+01   1.2066170e+01   1.3176952e+01
   7.8000000e+01   1.2080617e+01   1.3176952e+01
   7.8100000e+01   1.2094912e+01   1.3176952e+01
   7.8200000e+01   1.2109057e+01   1.3176952e+01
   7.8300000e+01   1.2123051e+01   1.3176952e+01
   7.8400000e+01   1.2136898e+01   1.3176952e+01
   7.8500000e+01   1.2150597e+01   1.3176952e+01
   7.8600000e+01   1.2164150e+01   1.3176952e+01
   7.8700000e+01   1.2177559e+01   1.3176952e+01
   7.8800000e+01   1.2190825e+01   1.3176952e+01
   7.8900000e+01   1.2203949e+01   1.3176952e+01
   7.9000000e+01   1.2216932e+01   1.3176952e+01
   7.9100000e+01   1.2229776e+01   1.3176952e+01
   7.9200000e+01   1.2242481e+01   1.3176952e+01
   7.9300000e+01   1.2255050e+01   1.3176952e+01
   7.9400000e+01   1.2267483e+01   1.3176952e+01
   7.9500000e+01   1.2279782e+01   1.3176952e+01
   7.9600000e+01   1.2291948e+01   1.3176952e+01
   7.9700000e+01   1.2303983e+01   1.3176952e+01
   7.9800000e+01   1.2315886e+01   1.3176952e+01
   7.9900000e+01   1.2327661e+01   1.3176952e+01
   8.0000000e+01   1.2339307e+01   1.3176952e+01
   8.0100000e+01   1.2350827e+01   1.3176952e+01
   8.0200000e+01   1.2362221e+01   1.3176952e+01
   8.0300000e+01   1.2373491e+01   1.3176952e+01
   8.0400000e+01   1.2384638e+01   1.3176952e+01
   8.0500000e+01   1.2395663e+01   1.3176952e+01
   8.0600000e+01   1.2406567e+01   1.3176952e+01
   8.0700000e+01   1.2417352e+01   1.3176952e+01
   8.0800000e+01   1.2428018e+01   1.3176952e+01
   8.0900000e+01   1.2438567e+01   1.3176952e+01
   8.1000000e+01   1.2449000e+01   1.3176952e+01
   8.1100000e+01   1.2459318e+01   1.3176952e+01
   8.1200000e+01   1.2469522e+01   1.3176952e+01
   8.1300000e+01   1.2479613e+01   1.3176952e+01
   8.1400000e+01   1.2489593e+01   1.3176952e+01
   8.1500000e+01   1.2499463e+01   1.3176952e+01
   8.1600000e+01   1.2509223e+01   1.3176952e+01
   8.1700000e+01   1.2518874e+01   1.3176952e+01
   8.1800000e+01   1.2528419e+01   1.3176952e+01
   8.1900000e+01   1.2537857e+01   1.3176952e+01
   8.2000000e+01   1.2547190e+01   1.3176952e+01
   8.2100000e+01   1.2556419e+01   1.3176952e+01
   8.2200000e+01   1.2565544e+01   1.3176952e+01
   8.2300000e+01   1.2574568e+01   1.3176952e+01
   8.2400000e+01   1.2583490e+01   1.3176952e+01
   8.2500000e+01   1.2592312e+01   1.3176952e+01
   8.2600000e+01   1.2601036e+01   1.3176952e+01
   8.2700000e+01   1.2609661e+01   1.3176952e+01
   8.2800000e+01   1.2618188e+01   1.3176952e+01
   8.2900000e+01   1.2626620e+01   1.3176952e+01
   8.3000000e+01   1.2634956e+01   1.3176952e+01
   8.3100000e+01   1.2643197e+01   1.3176952e+01
   8.3200000e+01   1.2651345e+01   1.3176952e+01
   8.3300000e+01   1.2659401e+01   1.3176952e+01
   8.3400000e+01   1.2667364e+01   1.3176952e+01
   8.3500000e+01   1.2675237e+01   1.3176952e+01
   8.3600000e+01   1.2683020e+01   1.3176952e+01
   8.3700000e+01   1.2690714e+01   1.3176952e+01
   8.3800000e+01   1.2698319e+01   1.3176952e+01
   8.3900000e+01   1.2705838e+01   1.3176952e+01
   8.4000000e+01   1.2713269e+01   1.3176952e+01
   8.4100000e+01   1.2720615e+01   1.3176952e+01
   8.4200000e+01   1.2727876e+01   1.3176952e+01
   8.4300000e+01   1.2735053e+01   1.3176952e+01
   8.4400000e+01   1.2742146e+01   1.3176952e+01
   8.4500000e+01   1.2749157e+01   1.3176952e+01
   8.4600000e+01   1.2756086e+01   1.3176952e+01
   8.4700000e+01   1.2762934e+01   1.3176952e+01
   8.4800000e+01   1.2769702e+01   1.3176952e+01
   8.4900000e+01   1.2776391e+01   1.3176952e+01
   8.5000000e+01   1.2783000e+01   1.3176952e+01
   8.5100000e+01   1.2789532e+01   1.3176952e+01
   8.5200000e+01   1.2795987e+01   1.3176952e+01
   8.5300000e+01   1.2802364e+01   1.3176952e+01
   8.5400000e+01   1.2808667e+01   1.3176952e+01
   8.5500000e+01   1.2814893e+01   1.3176952e+01
   8.5600000e+01   1.2821046e+01   1.3176952e+01
   8.5700000e+01   1.2827125e+01   1.3176952e+01
   8.5800000e+01   1.2833130e+01   1.3176952e+01
   8.5900000e+01   1.2839064e+01   1.3176952e+01
   8.6000000e+01   1.2844925e+01   1.3176952e+01
   8.6100000e+01   1.2850716e+01   1.3176952e+01
   8.6200000e+01   1.2856436e+01   1.3176952e+01
   8.6300000e+01   1.2862086e+01   1.3176952e+01
   8.6400000e+01   1.2867667e+01   1.3176952e+01
   8.6500000e+01   1.2873180e+01   1.3176952e+01
   8.6600000e+01   1.2878625e+01   1.3176952e+01
   8.6700000e+01   1.2884002e+01   1.3176952e+01
   8.6800000e+01   1.2889313e+01   1.3176952e+01
   8.6900000e+01   1.2894558e+01   1.3176952e+01
   8.7000000e+01   1.2899737e+01   1.3176952e+01
   8.7100000e+01   1.2904851e+01   1.3176952e+01
   8.7200000e+01   1.2909901e+01   1.3176952e+01
   8.7300000e+01   1.2914888e+01   1.3176952e+01
   8.7400000e+01   1.2919811e+01   1.3176952e+01
   8.7500000e+01   1.2924671e+01   1.3176952e+01
   8.7600000e+01   1.2929469e+01   1.3176952e+01
   8.7700000e+01   1.2934206e+01   1.3176952e+01
   8.7800000e+01   1.2938882e+01   1.3176952e+01
   8.7900000e+01   1.2943498e+01   1.3176952e+01
   8.8000000e+01   1.2948053e+01   1.3176952e+01
   8.8100000e+01   1.2952550e+01   1.3176952e+01
   8.8200000e+01   1.2956987e+01   1.3176952e+01
   8.8300000e+01   1.2961366e+01   1.3176952e+01
   8.8400000e+01   1.2965687e+01   1.3176952e+01
   8.8500000e+01   1.2969951e+01   1.3176952e+01
   8.8600000e+01   1.2974158e+01   1.3176952e+01
   8.8700000e+01   1.2978309e+01   1.3176952e+01
   8.8800000e+01   1.2982404e+01   1.3176952e+01
   8.8900000e+01   1.2986444e+01   1.3176952e+01
   8.9000000e+01   1.2990428e+01   1.3176952e+01
   8.9100000e+01   1.2994358e+01   1.3176952e+01
   8.9200000e+01   1.2998235e+01   1.3176952e+01
   8.9300000e+01   1.3002058e+01   1.3176952e+01
   8.9400000e+01   1.3005827e+01   1.3176952e+01
   8.9500000e+01   1.3009544e+01   1.3176952e+01
   8.9600000e+01   1.3013210e+01   1.3176952e+01
   8.9700000e+01   1.3016823e+01   1.3176952e+01
   8.9800000e+01   1.3020385e+01   1.3176952e+01
   8.9900000e+01   1.3023896e+01   1.3176952e+01
   9.0000000e+01   1.3027357e+01   1.3176952e+01
   9.0100000e+01   1.3030768e+01   1.3176952e+01
   9.0200000e+01   1.3034130e+01   1.3176952e+01
   9.0300000e+01   1.3037442e+01   1.3176952e+01
   9.0400000e+01   1.3040705e+01   1.3176952e+01
   9.0500000e+01   1.3043921e+01   1.3176952e+01
   9.0600000e+01   1.3047088e+01   1.3176952e+01
   9.0700000e+01   1.3050208e+01   1.3176952e+01
   9.0800000e+01   1.3053281e+01   1.3176952e+01
   9.0900000e+01   1.3056307e+01   1.3176952e+01
   9.1000000e+01   1.3059286e+01   1.3176952e+01
   9.1100000e+01   1.3062220e+01   1.3176952e+01
   9.1200000e+01   1.3065108e+01   1.3176952e+01
   9.1300000e+01   1.3067951e+01   1.3176952e+01
   9.1400000e+01   1.3070749e+01   1.3176952e+01
   9.1500000e+01   1.3073503e+01   1.3176952e+01
   9.1600000e+01   1.3076212e+01   1.3176952e+01
   9.1700000e+01   1.3078878e+01   1.3176952e+01
   9.1800000e+01   1.3081500e+01   1.3176952e+01
   9.1900000e+01   1.3084080e+01   1.3176952e+01
   9.2000000e+01   1.3086617e+01   1.3176952e+01
   9.2100000e+01   1.3089111e+01   1.3176952e+01
   9.2200000e+01   1.3091563e+01   1.3176952e+01
   9.2300000e+01   1.3093974e+01   1.3176952e+01
   9.2400000e+01   1.3096344e+01   1.3176952e+01
   9.2500000e+01   1.3098672e+01   1.3176952e+01
   9.2600000e+01   1.3100960e+01   1.3176952e+01
   9.2700000e+01   1.3103208e+01   1.3176952e+01
   9.2800000e+01   1.3105415e+01   1.3176952e+01
   9.2900000e+01   1.3107583e+01   1.3176952e+01
   9.3000000e+01   1.3109711e+01   1.3176952e+01
   9.3100000e+01   1.3111801e+01   1.3176952e+01
   9.3200000e+01   1.3113851e+01   1.3176952e+01
   9.3300000e+01   1.3115864e+01   1.3176952e+01
   9.3400000e+01   1.3117838e+01   1.3176952e+01
   9.3500000e+01   1.3119774e+01   1.3176952e+01
   9.3600000e+01   1.3121673e+01   1.3176952e+01
   9.3700000e+01   1.3123535e+01   1.3176952e+01
   9.3800000e+01   1.3125359e+01   1.3176952e+01
   9.3900000e+01   1.3127147e+01   1.3176952e+01
   9.4000000e+01   1.3128899e+01   1.3176952e+01
   9.4100000e+01   1.3130614e+01   1.3176952e+01
   9.4200000e+01   1.3132294e+01   1.3176952e+01
   9.4300000e+01   1.3133938e+01   1.3176952e+01
   9.4400000e+01   1.3135547e+01   1.3176952e+01
   9.4500000e+01   1.3137122e+01   1.3176952e+01
   9.4600000e+01   1.3138661e+01   1.3176952e+01
   9.4700000e+01   1.3140166e+01   1.3176952e+01
   9.4800000e+01   1.3141637e+01   1.3176952e+01
   9.4900000e+01   1.3143074e+01   1.3176952e+01
   9.5000000e+01   1.3144477e+01   1.3176952e+01
   9.5100000e+01   1.3145847e+01   1.3176952e+01
   9.5200000e+01   1.3147184e+01   1.3176952e+01
   9.5300000e+01   1.3148488e+01   1.3176952e+01
   9.5400000e+01   1.3149760e+01   1.3176952e+01
   9.5500000e+01   1.3150999e+01   1.3176952e+01
   9.5600000e+01   1.3152206e+01   1.3176952e+01
   9.5700000e+01   1.3153381e+01   1.3176952e+01
   9.5800000e+01   1.3154525e+01   1.3176952e+01
   9.5900000e+01   1.3155637e+01   1.3176952e+01
   9.6000000e+01   1.3156718e+01   1.3176952e+01
   9.6100000e+01   1.3157768e+01   1.3176952e+01
   9.6200000e+01   1.3158788e+01   1.3176952e+01
   9.6300000e+01   1.3159777e+01   1.3176952e+01
   9.6400000e+01   1.3160736e+01   1.3176952e+01
   9.6500000e+01   1.3161665e+01   1.3176952e+01
   9.6600000e+01   1.3162564e+01   1.3176952e+01
   9.6700000e+01   1.3163434e+01   1.3176952e+01
   9.6800000e+01   1.3164275e+01   1.3176952e+01
   9.6900000e+01   1.3165086e+01   1.3176952e+01
   9.7000000e+01   1.3165869e+01   1.3176952e+01
   9.7100000e+01   1.3166623e+01   1.3176952e+01
   9.7200000e+01   1.3167349e+01   1.3176952e+01
   9.7300000e+01   1.3168046e+01   1.3176952e+01
   9.7400000e+01   1.3168715e+01   1.3176952e+01
   9.7500000e+01   1.3169357e+01   1.3176952e+01
   9.7600000e+01   1.3169971e+01   1.3176952e+01
   9.7700000e+01   1.3170558e+01   1.3176952e+01
   9.7800000e+01   1.3171118e+01   1.3176952e+01
   9.7900000e+01   1.3171650e+01   1.3176952e+01
   9.8000000e+01   1.3172156e+01   1.3176952e+01
   9.8100000e+01   1.3172635e+01   1.3176952e+01
   9.8200000e+01   1.3173089e+01   1.3176952e+01
   9.8300000e+01   1.3173515e+01   1.3176952e+01
   9.8400000e+01   1.3173916e+01   1.3176952e+01
   9.8500000e+01   1.3174291e+01   1.3176952e+01
   9.8600000e+01   1.3174641e+01   1.3176952e+01
   9.8700000e+01   1.3174965e+01   1.3176952e+01
   9.8800000e+01   1.3175264e+01   1.3176952e+01
   9.8900000e+01   1.3175538e+01   1.3176952e+01
   9.9000000e+01   1.3175787e+01   1.3176952e+01
   9.9100000e+01   1.3176012e+01   1.3176952e+01
   9.9200000e+01   1.3176212e+01   1.3176952e+01
   9.9300000e+01   1.3176387e+01   1.3176952e+01
   9.9400000e+01   1.3176539e+01   1.3176952e+01
   9.9500000e+01   1.3176667e+01   1.3176952e+01
   9.9600000e+01   1.3176771e+01   1.3176952e+01
   9.9700000e+01   1.3176851e+01   1.3176952e+01
   9.9800000e+01   1.3176908e+01   1.3176952e+01
   9.9900000e+01   1.3176942e+01   1.3176952e+01
   1.0000000e+02   1.3176952e+01   1.3176952e+01


==> Eigs_vs_Distance_R_M3sol_2_D50.txt <==
   1.0000000e+01   2.6430648e+00   3.1116125e+00   3.2453228e+00
   1.0100000e+01   1.7902433e+00   3.4434688e+00   3.7662879e+00
   1.0200000e+01   1.1186845e+00   3.8886820e+00   3.9926335e+00
   1.0300000e+01   6.4389525e-01   3.9053801e+00   4.4507246e+00
   1.0400000e+01   3.3954247e-01   3.5348284e+00   5.1256292e+00
   1.0500000e+01   1.6235581e-01   2.9499447e+00   5.8876995e+00
   1.0600000e+01   6.8948470e-02   2.2437247e+00   6.6873268e+00
   1.0700000e+01   2.5021822e-02   1.5174139e+00   7.4575643e+00
   1.0800000e+01   7.3430072e-03   8.6601692e-01   8.1266401e+00
   1.0900000e+01   1.8381877e-03   3.6683056e-01   8.6313312e+00
   1.1000000e+01   8.1376224e-04   7.1958305e-02   8.9272279e+00
   1.1100000e+01   7.3719619e-04   5.0416556e-03   8.9942211e+00
   1.1200000e+01   8.8603122e-04   1.6185772e-01   8.8372562e+00
   1.1300000e+01   2.7389157e-03   5.1402863e-01   8.4832325e+00
   1.1400000e+01   9.9063488e-03   1.0148713e+00   7.9752224e+00
   1.1500000e+01   2.8408880e-02   1.6063654e+00   7.3652257e+00
   1.1600000e+01   6.7080125e-02   2.2262981e+00   6.7066218e+00
   1.1700000e+01   1.3777289e-01   2.8148109e+00   6.0474162e+00
   1.1800000e+01   2.5493992e-01   3.3197919e+00   5.4252681e+00
   1.1900000e+01   4.3419783e-01   3.7007816e+00   4.8650205e+00
   1.2000000e+01   6.8981111e-01   3.9312710e+00   4.3789179e+00
   1.2100000e+01   1.0315824e+00   3.9689677e+00   3.9994499e+00
   1.2200000e+01   1.4620514e+00   3.6303543e+00   3.9075943e+00
   1.2300000e+01   1.9748165e+00   3.3548158e+00   3.6703676e+00
   1.2400000e+01   2.5537762e+00   3.1338679e+00   3.3123559e+00
   1.2500000e+01   2.8651591e+00   2.9457299e+00   3.1891110e+00
   1.2600000e+01   2.3643395e+00   2.8092946e+00   3.8263659e+00
   1.2700000e+01   1.8464827e+00   2.6981715e+00   4.4553458e+00
   1.2800000e+01   1.3465719e+00   2.6114447e+00   5.0419835e+00
   1.2900000e+01   8.9581470e-01   2.5453840e+00   5.5588013e+00
   1.3000000e+01   5.2000565e-01   2.4969850e+00   5.9830094e+00
   1.3100000e+01   2.3845150e-01   2.4639696e+00   6.2975789e+00
   1.3200000e+01   6.3445038e-02   2.4446708e+00   6.4918842e+00
   1.3300000e+01   2.3728061e-04   2.4379264e+00   6.5618363e+00
   1.3400000e+01   4.7434366e-02   2.4429953e+00   6.5095703e+00
   1.3500000e+01   1.9773130e-01   2.4594959e+00   6.3427728e+00
   1.3600000e+01   4.3888881e-01   2.4873625e+00   6.0737487e+00
   1.3700000e+01   7.5486113e-01   2.5268154e+00   5.7183235e+00
   1.3800000e+01   1.1269893e+00   2.5783408e+00   5.2946699e+00
   1.3900000e+01   1.5351852e+00   2.6426752e+00   4.8221396e+00
   1.4000000e+01   1.9590453e+00   2.7207836e+00   4.3201711e+00
   1.4100000e+01   2.3788459e+00   2.8137923e+00   3.8073617e+00
   1.4200000e+01   2.7763876e+00   2.9223686e+00   3.3012438e+00
   1.4300000e+01   2.8090174e+00   3.0553145e+00   3.1356681e+00
   1.4400000e+01   2.3556693e+00   3.2009542e+00   3.4433765e+00
   1.4500000e+01   1.9407163e+00   3.3700735e+00   3.6892101e+00
   1.4600000e+01   1.5712054e+00   3.5627696e+00   3.8660250e+00
   1.4700000e+01   1.2498278e+00   3.7803363e+00   3.9698359e+00
   1.4800000e+01   9.7659591e-01   3.9996869e+00   4.0237172e+00
   1.4900000e+01   7.4938649e-01   3.9574158e+00   4.2931977e+00
   1.5000000e+01   5.6449251e-01   3.8473360e+00   4.5881715e+00
   1.5100000e+01   4.1718515e-01   3.6758602e+00   4.9069547e+00
   1.5200000e+01   3.0223801e-01   3.4510885e+00   5.2466735e+00
   1.5300000e+01   2.1436981e-01   3.1823807e+00   5.6032494e+00
   1.5400000e+01   1.4857822e-01   2.8799322e+00   5.9714895e+00
   1.5500000e+01   1.0035737e-01   2.5543665e+00   6.3452761e+00
   1.5600000e+01   6.5809761e-02   2.2163587e+00   6.7178316e+00
   1.5700000e+01   4.1674364e-02   1.8762973e+00   7.0820283e+00
   1.5800000e+01   2.5297081e-02   1.5439925e+00   7.4307105e+00
   1.5900000e+01   1.4567660e-02   1.2284326e+00   7.7569997e+00
   1.6000000e+01   7.8421652e-03   9.3759274e-01   8.0545651e+00
   1.6100000e+01   3.8640820e-03   6.7829263e-01   8.3178433e+00
   1.6200000e+01   1.6918073e-03   4.5610421e-01   8.5422040e+00
   1.6300000e+01   6.3625791e-04   2.7530374e-01   8.7240600e+00
   1.6400000e+01   2.0969509e-04   1.3886513e-01   8.8609252e+00
   1.6500000e+01   8.5332968e-05   4.8489438e-02   8.9514252e+00
   1.6600000e+01   6.6564264e-05   4.6650964e-03   8.9952683e+00
   1.6700000e+01   6.4382638e-05   6.7536217e-03   8.9931820e+00
   1.6800000e+01   8.1599792e-05   5.3095226e-02   8.9468232e+00
   1.6900000e+01   2.0259336e-04   1.4112920e-01   8.8586682e+00
   1.7000000e+01   5.8749182e-04   2.6752415e-01   8.7318884e+00
   1.7100000e+01   1.4698548e-03   4.2831356e-01   8.5702166e+00
   1.7200000e+01   3.1570156e-03   6.1903275e-01   8.3778102e+00
   1.7300000e+01   6.0323092e-03   8.3485364e-01   8.1591140e+00
   1.7400000e+01   1.0558410e-02   1.0707145e+00   7.9187271e+00
   1.7500000e+01   1.7280962e-02   1.3214419e+00   7.6612772e+00
   1.7600000e+01   2.6831602e-02   1.5818636e+00   7.3913048e+00
   1.7700000e+01   3.9929406e-02   1.8469104e+00   7.1131602e+00
   1.7800000e+01   5.7379709e-02   2.1117058e+00   6.8309145e+00
   1.7900000e+01   8.0069254e-02   2.3716436e+00   6.5482872e+00
   1.8000000e+01   1.0895672e-01   2.6224530e+00   6.2685903e+00
   1.8100000e+01   1.4505790e-01   2.8602503e+00   5.9946918e+00
   1.8200000e+01   1.8942511e-01   3.0815798e+00   5.7289951e+00
   1.8300000e+01   2.4312104e-01   3.2834411e+00   5.4734379e+00
   1.8400000e+01   3.0718759e-01   3.4633076e+00   5.2295048e+00
   1.8500000e+01   3.8261113e-01   3.6191337e+00   4.9982552e+00
   1.8600000e+01   4.7028582e-01   3.7493529e+00   4.7803613e+00
   1.8700000e+01   5.7097716e-01   3.8528687e+00   4.5761542e+00
   1.8800000e+01   6.8528798e-01   3.9290377e+00   4.3856743e+00
   1.8900000e+01   8.1362898e-01   3.9776472e+00   4.2087238e+00
   1.9000000e+01   9.5619539e-01   3.9988880e+00   4.0449166e+00
   1.9100000e+01   1.1129511e+00   3.8937262e+00   3.9933227e+00
   1.9200000e+01   1.2836208e+00   3.7545277e+00   3.9618515e+00
   1.9300000e+01   1.4676900e+00   3.6266339e+00   3.9056761e+00
   1.9400000e+01   1.6644123e+00   3.5093257e+00   3.8262619e+00
   1.9500000e+01   1.8728237e+00   3.4018767e+00   3.7252996e+00
   1.9600000e+01   2.0917612e+00   3.3035715e+00   3.6046674e+00
   1.9700000e+01   2.3198844e+00   3.2137225e+00   3.4663931e+00
   1.9800000e+01   2.5556929e+00   3.1316887e+00   3.3126184e+00
   1.9900000e+01   2.7974716e+00   3.0569646e+00   3.1455638e+00
   2.0000000e+01   2.9674961e+00   2.9865290e+00   3.0459749e+00
   2.0100000e+01   2.7806973e+00   2.9256619e+00   3.2936408e+00
   2.0200000e+01   2.5874370e+00   2.8690339e+00   3.5435290e+00
   2.0300000e+01   2.3899464e+00   2.8174340e+00   3.7926196e+00
   2.0400000e+01   2.1903950e+00   2.7705079e+00   4.0390972e+00
   2.0500000e+01   1.9908708e+00   2.7278965e+00   4.2812327e+00
   2.0600000e+01   1.7933623e+00   2.6892682e+00   4.5173695e+00
   2.0700000e+01   1.5997431e+00   2.6543215e+00   4.7459353e+00
   2.0800000e+01   1.4117601e+00   2.6227841e+00   4.9654558e+00
   2.0900000e+01   1.2310227e+00   2.5944103e+00   5.1745670e+00
   2.1000000e+01   1.0589956e+00   2.5689795e+00   5.3720250e+00
   2.1100000e+01   8.9699290e-01   2.5462935e+00   5.5567136e+00
   2.1200000e+01   7.4617512e-01   2.5261747e+00   5.7276502e+00
   2.1300000e+01   6.0754725e-01   2.5084640e+00   5.8839887e+00
   2.1400000e+01   4.8195916e-01   2.4930193e+00   6.0250216e+00
   2.1500000e+01   3.7010729e-01   2.4797136e+00   6.1501791e+00
   2.1600000e+01   2.7253787e-01   2.4684339e+00   6.2590282e+00
   2.1700000e+01   1.8965128e-01   2.4590799e+00   6.3512689e+00
   2.1800000e+01   1.2170755e-01   2.4515624e+00   6.4267301e+00
   2.1900000e+01   6.8832731e-02   2.4458029e+00   6.4853643e+00
   2.2000000e+01   3.1026071e-02   2.4417324e+00   6.5272415e+00
   2.2100000e+01   8.1677598e-03   2.4392905e+00   6.5525418e+00
   2.2200000e+01   2.7195732e-05   2.4384247e+00   6.5615481e+00
   2.2300000e+01   6.2715975e-03   2.4390899e+00   6.5546385e+00
   2.2400000e+01   2.6474859e-02   2.4412477e+00   6.5322774e+00
   2.2500000e+01   6.0126543e-02   2.4448661e+00   6.4950074e+00
   2.2600000e+01   1.0664091e-01   2.4499186e+00   6.4434404e+00
   2.2700000e+01   1.6536588e-01   2.4563844e+00   6.3782497e+00
   2.2800000e+01   2.3559195e-01   2.4642474e+00   6.3001607e+00
   2.2900000e+01   3.1656078e-01   2.4734963e+00   6.2099429e+00
   2.3000000e+01   4.0747365e-01   2.4841244e+00   6.1084019e+00
   2.3100000e+01   5.0749956e-01   2.4961289e+00   5.9963715e+00
   2.3200000e+01   6.1578296e-01   2.5095111e+00   5.8747060e+00
   2.3300000e+01   7.3145118e-01   2.5242758e+00   5.7442731e+00
   2.3400000e+01   8.5362133e-01   2.5404315e+00   5.6059472e+00
   2.3500000e+01   9.8140692e-01   2.5579899e+00   5.4606031e+00
   2.3600000e+01   1.1139239e+00   2.5769661e+00   5.3091100e+00
   2.3700000e+01   1.2502962e+00   2.5973779e+00   5.1523259e+00
   2.3800000e+01   1.3896611e+00   2.6192461e+00   4.9910928e+00
   2.3900000e+01   1.5311738e+00   2.6425943e+00   4.8262319e+00
   2.4000000e+01   1.6740118e+00   2.6674483e+00   4.6585399e+00
   2.4100000e+01   1.8173784e+00   2.6938367e+00   4.4887849e+00
   2.4200000e+01   1.9605065e+00   2.7217901e+00   4.3177035e+00
   2.4300000e+01   2.1026610e+00   2.7513409e+00   4.1459980e+00
   2.4400000e+01   2.2431420e+00   2.7825237e+00   3.9743343e+00
   2.4500000e+01   2.3812862e+00   2.8153743e+00   3.8033395e+00
   2.4600000e+01   2.5164691e+00   2.8499294e+00   3.6336014e+00
   2.4700000e+01   2.6481063e+00   2.8862258e+00   3.4656679e+00
   2.4800000e+01   2.7756542e+00   2.9242958e+00   3.3000499e+00
   2.4900000e+01   2.8986114e+00   2.9641366e+00   3.1372520e+00
   2.5000000e+01   2.9765330e+00   3.0069486e+00   3.0165184e+00
   2.5100000e+01   2.8211540e+00   3.0498878e+00   3.1289582e+00
   2.5200000e+01   2.6689577e+00   3.0954861e+00   3.2355562e+00
   2.5300000e+01   2.5209109e+00   3.1431098e+00   3.3359794e+00
   2.5400000e+01   2.3772893e+00   3.1927743e+00   3.4299364e+00
   2.5500000e+01   2.2383109e+00   3.2445127e+00   3.5171764e+00
   2.5600000e+01   2.1041519e+00   3.2983598e+00   3.5974882e+00
   2.5700000e+01   1.9749515e+00   3.3543491e+00   3.6706994e+00
   2.5800000e+01   1.8508135e+00   3.4125116e+00   3.7366750e+00
   2.5900000e+01   1.7318088e+00   3.4728753e+00   3.7953158e+00
   2.6000000e+01   1.6179775e+00   3.5354647e+00   3.8465578e+00
   2.6100000e+01   1.5093304e+00   3.6002998e+00   3.8903697e+00
   2.6200000e+01   1.4058519e+00   3.6673959e+00   3.9267522e+00
   2.6300000e+01   1.3075013e+00   3.7367628e+00   3.9557358e+00
   2.6400000e+01   1.2142159e+00   3.8084048e+00   3.9773792e+00
   2.6500000e+01   1.1259125e+00   3.8823195e+00   3.9917680e+00
   2.6600000e+01   1.0424897e+00   3.9584980e+00   3.9990124e+00
   2.6700000e+01   9.6383034e-01   3.9992459e+00   4.0369238e+00
   2.6800000e+01   8.8980345e-01   3.9926235e+00   4.1175731e+00
   2.6900000e+01   8.2026623e-01   3.9793198e+00   4.2004140e+00
   2.7000000e+01   7.5506609e-01   3.9595275e+00   4.2854064e+00
   2.7100000e+01   6.9404256e-01   3.9334559e+00   4.3725016e+00
   2.7200000e+01   6.3702904e-01   3.9013285e+00   4.4616424e+00
   2.7300000e+01   5.8385451e-01   3.8633826e+00   4.5527629e+00
   2.7400000e+01   5.3434507e-01   3.8198665e+00   4.6457885e+00
   2.7500000e+01   4.8832539e-01   3.7710389e+00   4.7406357e+00
   2.7600000e+01   4.4562003e-01   3.7171671e+00   4.8372129e+00
   2.7700000e+01   4.0605460e-01   3.6585255e+00   4.9354199e+00
   2.7800000e+01   3.6945684e-01   3.5953946e+00   5.0351485e+00
   2.7900000e+01   3.3565752e-01   3.5280592e+00   5.1362832e+00
   2.8000000e+01   3.0449127e-01   3.4568077e+00   5.2387010e+00
   2.8100000e+01   2.7579720e-01   3.3819305e+00   5.3422722e+00
   2.8200000e+01   2.4941956e-01   3.3037193e+00   5.4468611e+00
   2.8300000e+01   2.2520809e-01   3.2224657e+00   5.5523262e+00
   2.8400000e+01   2.0301846e-01   3.1384603e+00   5.6585213e+00
   2.8500000e+01   1.8271246e-01   3.0519920e+00   5.7652955e+00
   2.8600000e+01   1.6415824e-01   2.9633470e+00   5.8724947e+00
   2.8700000e+01   1.4723037e-01   2.8728080e+00   5.9799617e+00
   2.8800000e+01   1.3180987e-01   2.7806532e+00   6.0875369e+00
   2.8900000e+01   1.1778423e-01   2.6871562e+00   6.1950595e+00
   2.9000000e+01   1.0504729e-01   2.5925850e+00   6.3023677e+00
   2.9100000e+01   9.3499119e-02   2.4972014e+00   6.4092994e+00
   2.9200000e+01   8.3045893e-02   2.4012607e+00   6.5156934e+00
   2.9300000e+01   7.3599683e-02   2.3050109e+00   6.6213894e+00
   2.9400000e+01   6.5078257e-02   2.2086929e+00   6.7262289e+00
   2.9500000e+01   5.7404854e-02   2.1125393e+00   6.8300558e+00
   2.9600000e+01   5.0507947e-02   2.0167750e+00   6.9327170e+00
   2.9700000e+01   4.4320995e-02   1.9216162e+00   7.0340628e+00
   2.9800000e+01   3.8782195e-02   1.8272705e+00   7.1339473e+00
   2.9900000e+01   3.3834229e-02   1.7339367e+00   7.2322291e+00
   3.0000000e+01   2.9424013e-02   1.6418046e+00   7.3287714e+00
   3.0100000e+01   2.5502454e-02   1.5510548e+00   7.4234427e+00
   3.0200000e+01   2.2024207e-02   1.4618590e+00   7.5161168e+00
   3.0300000e+01   1.8947442e-02   1.3743793e+00   7.6066732e+00
   3.0400000e+01   1.6233618e-02   1.2887689e+00   7.6949974e+00
   3.0500000e+01   1.3847271e-02   1.2051717e+00   7.7809811e+00
   3.0600000e+01   1.1755800e-02   1.1237222e+00   7.8645220e+00
   3.0700000e+01   9.9292791e-03   1.0445460e+00   7.9455247e+00
   3.0800000e+01   8.3402663e-03   9.6775960e-01   8.0239001e+00
   3.0900000e+01   6.9636297e-03   8.9347059e-01   8.0995658e+00
   3.1000000e+01   5.7763825e-03   8.2177774e-01   8.1724459e+00
   3.1100000e+01   4.7575273e-03   7.5277115e-01   8.2424713e+00
   3.1200000e+01   3.8879117e-03   6.8653245e-01   8.3095796e+00
   3.1300000e+01   3.1500917e-03   6.2313493e-01   8.3737150e+00
   3.1400000e+01   2.5282060e-03   5.6264374e-01   8.4348281e+00
   3.1500000e+01   2.0078582e-03   5.0511610e-01   8.4928760e+00
   3.1600000e+01   1.5760071e-03   4.5060149e-01   8.5478225e+00
   3.1700000e+01   1.2208657e-03   3.9914190e-01   8.5996372e+00
   3.1800000e+01   9.3180740e-04   3.5077200e-01   8.6482962e+00
   3.1900000e+01   6.9927892e-04   3.0551942e-01   8.6937813e+00
   3.2000000e+01   5.1472037e-04   2.6340500e-01   8.7360803e+00
   3.2100000e+01   3.7049120e-04   2.2444295e-01   8.7751866e+00
   3.2200000e+01   2.5980213e-04   1.8864119e-01   8.8110990e+00
   3.2300000e+01   1.7665243e-04   1.5600154e-01   8.8438218e+00
   3.2400000e+01   1.1577224e-04   1.2651999e-01   8.8733642e+00
   3.2500000e+01   7.2569631e-05   1.0018694e-01   8.8997405e+00
   3.2600000e+01   4.3081984e-05   7.6987483e-02   8.9229694e+00
   3.2700000e+01   2.3931408e-05   5.6901596e-02   8.9430745e+00
   3.2800000e+01   1.2283908e-05   3.9904440e-02   8.9600833e+00
   3.2900000e+01   5.8119969e-06   2.5966588e-02   8.9740276e+00
   3.3000000e+01   2.6605080e-06   1.5054269e-02   8.9849431e+00
   3.3100000e+01   1.4153416e-06   7.1296164e-03   8.9928690e+00
   3.3200000e+01   1.0749327e-06   2.1508994e-03   8.9978480e+00
   3.3300000e+01   1.0242166e-06   7.2764292e-05   8.9999262e+00
   3.3400000e+01   1.0108941e-06   8.4646276e-04   8.9991525e+00
   3.3500000e+01   1.1238112e-06   4.4200796e-03   8.9955788e+00
   3.3600000e+01   1.7732806e-06   1.0738755e-02   8.9892595e+00
   3.3700000e+01   3.6731842e-06   1.9744901e-02   8.9802514e+00
   3.3800000e+01   7.8247091e-06   3.1378414e-02   8.9686138e+00
   3.3900000e+01   1.5501577e-05   4.5576883e-02   8.9544076e+00
   3.4000000e+01   2.8236641e-05   6.2275788e-02   8.9376960e+00
   3.4100000e+01   4.7809730e-05   8.1408697e-02   8.9185435e+00
   3.4200000e+01   7.6236628e-05   1.0290746e-01   8.8970163e+00
   3.4300000e+01   1.1575909e-04   1.2670238e-01   8.8731819e+00
   3.4400000e+01   1.6883581e-04   1.5272240e-01   8.8471088e+00
   3.4500000e+01   2.3813420e-04   1.8089529e-01   8.8188666e+00
   3.4600000e+01   3.2652297e-04   2.1114777e-01   8.7885257e+00
   3.4700000e+01   4.3706544e-04   2.4340571e-01   8.7561572e+00
   3.4800000e+01   5.7301335e-04   2.7759429e-01   8.7218327e+00
   3.4900000e+01   7.3780136e-04   3.1363809e-01   8.6856241e+00
   3.5000000e+01   9.3504192e-04   3.5146128e-01   8.6476037e+00
   3.5100000e+01   1.1685207e-03   3.9098776e-01   8.6078437e+00
   3.5200000e+01   1.4421922e-03   4.3214125e-01   8.5664166e+00
   3.5300000e+01   1.7601761e-03   4.7484546e-01   8.5233944e+00
   3.5400000e+01   2.1267532e-03   5.1902416e-01   8.4788491e+00
   3.5500000e+01   2.5463621e-03   5.6460133e-01   8.4328523e+00
   3.5600000e+01   3.0235964e-03   6.1150125e-01   8.3854752e+00
   3.5700000e+01   3.5632008e-03   6.5964859e-01   8.3367882e+00
   3.5800000e+01   4.1700689e-03   7.0896855e-01   8.2868614e+00
   3.5900000e+01   4.8492398e-03   7.5938688e-01   8.2357639e+00
   3.6000000e+01   5.6058952e-03   8.1083003e-01   8.1835641e+00
   3.6100000e+01   6.4453569e-03   8.6322518e-01   8.1303295e+00
   3.6200000e+01   7.3730836e-03   9.1650035e-01   8.0761266e+00
   3.6300000e+01   8.3946681e-03   9.7058446e-01   8.0210209e+00
   3.6400000e+01   9.5158341e-03   1.0254074e+00   7.9650768e+00
   3.6500000e+01   1.0742433e-02   1.0809000e+00   7.9083575e+00
   3.6600000e+01   1.2080442e-02   1.1369944e+00   7.8509252e+00
   3.6700000e+01   1.3535957e-02   1.1936235e+00   7.7928405e+00
   3.6800000e+01   1.5115195e-02   1.2507217e+00   7.7341631e+00
   3.6900000e+01   1.6824483e-02   1.3082245e+00   7.6749510e+00
   3.7000000e+01   1.8670261e-02   1.3660687e+00   7.6152610e+00
   3.7100000e+01   2.0659073e-02   1.4241923e+00   7.5551486e+00
   3.7200000e+01   2.2797565e-02   1.4825348e+00   7.4946676e+00
   3.7300000e+01   2.5092478e-02   1.5410369e+00   7.4338707e+00
   3.7400000e+01   2.7550647e-02   1.5996406e+00   7.3728087e+00
   3.7500000e+01   3.0178991e-02   1.6582897e+00   7.3115313e+00
   3.7600000e+01   3.2984511e-02   1.7169290e+00   7.2500864e+00
   3.7700000e+01   3.5974283e-02   1.7755051e+00   7.1885206e+00
   3.7800000e+01   3.9155452e-02   1.8339657e+00   7.1268789e+00
   3.7900000e+01   4.2535224e-02   1.8922602e+00   7.0652046e+00
   3.8000000e+01   4.6120862e-02   1.9503394e+00   7.0035397e+00
   3.8100000e+01   4.9919679e-02   2.0081557e+00   6.9419246e+00
   3.8200000e+01   5.3939027e-02   2.0656629e+00   6.8803981e+00
   3.8300000e+01   5.8186294e-02   2.1228161e+00   6.8189976e+00
   3.8400000e+01   6.2668895e-02   2.1795723e+00   6.7577588e+00
   3.8500000e+01   6.7394260e-02   2.2358896e+00   6.6967162e+00
   3.8600000e+01   7.2369831e-02   2.2917277e+00   6.6359024e+00
   3.8700000e+01   7.7603052e-02   2.3470480e+00   6.5753490e+00
   3.8800000e+01   8.3101358e-02   2.4018130e+00   6.5150857e+00
   3.8900000e+01   8.8872168e-02   2.4559868e+00   6.4551410e+00
   3.9000000e+01   9.4922873e-02   2.5095352e+00   6.3955420e+00
   3.9100000e+01   1.0126083e-01   2.5624250e+00   6.3363142e+00
   3.9200000e+01   1.0789336e-01   2.6146246e+00   6.2774820e+00
   3.9300000e+01   1.1482771e-01   2.6661040e+00   6.2190683e+00
   3.9400000e+01   1.2207108e-01   2.7168343e+00   6.1610946e+00
   3.9500000e+01   1.2963059e-01   2.7667882e+00   6.1035813e+00
   3.9600000e+01   1.3751326e-01   2.8159394e+00   6.0465473e+00
   3.9700000e+01   1.4572606e-01   2.8642634e+00   5.9900105e+00
   3.9800000e+01   1.5427580e-01   2.9117368e+00   5.9339874e+00
   3.9900000e+01   1.6316921e-01   2.9583373e+00   5.8784935e+00
   4.0000000e+01   1.7241288e-01   3.0040441e+00   5.8235430e+00
   4.0100000e+01   1.8201329e-01   3.0488377e+00   5.7691490e+00
   4.0200000e+01   1.9197675e-01   3.0926997e+00   5.7153236e+00
   4.0300000e+01   2.0230941e-01   3.1356129e+00   5.6620777e+00
   4.0400000e+01   2.1301729e-01   3.1775613e+00   5.6094214e+00
   4.0500000e+01   2.2410621e-01   3.2185301e+00   5.5573637e+00
   4.0600000e+01   2.3558181e-01   3.2585056e+00   5.5059126e+00
   4.0700000e+01   2.4744956e-01   3.2974753e+00   5.4550752e+00
   4.0800000e+01   2.5971469e-01   3.3354275e+00   5.4048578e+00
   4.0900000e+01   2.7238227e-01   3.3723519e+00   5.3552658e+00
   4.1000000e+01   2.8545711e-01   3.4082391e+00   5.3063037e+00
   4.1100000e+01   2.9894382e-01   3.4430807e+00   5.2579755e+00
   4.1200000e+01   3.1284678e-01   3.4768693e+00   5.2102840e+00
   4.1300000e+01   3.2717012e-01   3.5095983e+00   5.1632316e+00
   4.1400000e+01   3.4191773e-01   3.5412623e+00   5.1168199e+00
   4.1500000e+01   3.5709325e-01   3.5718567e+00   5.0710500e+00
   4.1600000e+01   3.7270006e-01   3.6013778e+00   5.0259222e+00
   4.1700000e+01   3.8874127e-01   3.6298226e+00   4.9814362e+00
   4.1800000e+01   4.0521973e-01   3.6571891e+00   4.9375912e+00
   4.1900000e+01   4.2213802e-01   3.6834761e+00   4.8943858e+00
   4.2000000e+01   4.3949844e-01   3.7086832e+00   4.8518183e+00
   4.2100000e+01   4.5730301e-01   3.7328107e+00   4.8098863e+00
   4.2200000e+01   4.7555346e-01   3.7558595e+00   4.7685870e+00
   4.2300000e+01   4.9425124e-01   3.7778315e+00   4.7279172e+00
   4.2400000e+01   5.1339752e-01   3.7987291e+00   4.6878733e+00
   4.2500000e+01   5.3299316e-01   3.8185555e+00   4.6484514e+00
   4.2600000e+01   5.5303875e-01   3.8373143e+00   4.6096470e+00
   4.2700000e+01   5.7353458e-01   3.8550099e+00   4.5714555e+00
   4.2800000e+01   5.9448064e-01   3.8716473e+00   4.5338721e+00
   4.2900000e+01   6.1587663e-01   3.8872320e+00   4.4968914e+00
   4.3000000e+01   6.3772198e-01   3.9017701e+00   4.4605080e+00
   4.3100000e+01   6.6001581e-01   3.9152681e+00   4.4247161e+00
   4.3200000e+01   6.8275694e-01   3.9277333e+00   4.3895098e+00
   4.3300000e+01   7.0594393e-01   3.9391732e+00   4.3548829e+00
   4.3400000e+01   7.2957505e-01   3.9495958e+00   4.3208292e+00
   4.3500000e+01   7.5364827e-01   3.9590097e+00   4.2873420e+00
   4.3600000e+01   7.7816130e-01   3.9674238e+00   4.2544149e+00
   4.3700000e+01   8.0311157e-01   3.9748474e+00   4.2220410e+00
   4.3800000e+01   8.2849623e-01   3.9812903e+00   4.1902135e+00
   4.3900000e+01   8.5431219e-01   3.9867625e+00   4.1589253e+00
   4.4000000e+01   8.8055606e-01   3.9912745e+00   4.1281694e+00
   4.4100000e+01   9.0722423e-01   3.9948371e+00   4.0979387e+00
   4.4200000e+01   9.3431281e-01   3.9974613e+00   4.0682259e+00
   4.4300000e+01   9.6181768e-01   3.9991585e+00   4.0390239e+00
   4.4400000e+01   9.8973446e-01   3.9999403e+00   4.0103252e+00
   4.4500000e+01   1.0180586e+00   3.9821227e+00   3.9998187e+00
   4.4600000e+01   1.0467851e+00   3.9544090e+00   3.9988059e+00
   4.4700000e+01   1.0759091e+00   3.9271766e+00   3.9969142e+00
   4.4800000e+01   1.1054253e+00   3.9004184e+00   3.9941563e+00
   4.4900000e+01   1.1353281e+00   3.8741270e+00   3.9905449e+00
   4.5000000e+01   1.1656120e+00   3.8482950e+00   3.9860930e+00
   4.5100000e+01   1.1962709e+00   3.8229152e+00   3.9808139e+00
   4.5200000e+01   1.2272989e+00   3.7979804e+00   3.9747208e+00
   4.5300000e+01   1.2586896e+00   3.7734832e+00   3.9678272e+00
   4.5400000e+01   1.2904368e+00   3.7494165e+00   3.9601467e+00
   4.5500000e+01   1.3225337e+00   3.7257733e+00   3.9516930e+00
   4.5600000e+01   1.3549736e+00   3.7025464e+00   3.9424800e+00
   4.5700000e+01   1.3877496e+00   3.6797288e+00   3.9325216e+00
   4.5800000e+01   1.4208547e+00   3.6573135e+00   3.9218318e+00
   4.5900000e+01   1.4542816e+00   3.6352938e+00   3.9104247e+00
   4.6000000e+01   1.4880230e+00   3.6136627e+00   3.8983143e+00
   4.6100000e+01   1.5220716e+00   3.5924135e+00   3.8855149e+00
   4.6200000e+01   1.5564197e+00   3.5715395e+00   3.8720408e+00
   4.6300000e+01   1.5910596e+00   3.5510342e+00   3.8579061e+00
   4.6400000e+01   1.6259837e+00   3.5308911e+00   3.8431252e+00
   4.6500000e+01   1.6611840e+00   3.5111037e+00   3.8277124e+00
   4.6600000e+01   1.6966525e+00   3.4916656e+00   3.8116819e+00
   4.6700000e+01   1.7323812e+00   3.4725707e+00   3.7950481e+00
   4.6800000e+01   1.7683621e+00   3.4538127e+00   3.7778252e+00
   4.6900000e+01   1.8045869e+00   3.4353856e+00   3.7600274e+00
   4.7000000e+01   1.8410475e+00   3.4172834e+00   3.7416691e+00
   4.7100000e+01   1.8777354e+00   3.3995001e+00   3.7227644e+00
   4.7200000e+01   1.9146425e+00   3.3820301e+00   3.7033275e+00
   4.7300000e+01   1.9517602e+00   3.3648674e+00   3.6833723e+00
   4.7400000e+01   1.9890803e+00   3.3480066e+00   3.6629131e+00
   4.7500000e+01   2.0265942e+00   3.3314421e+00   3.6419638e+00
   4.7600000e+01   2.0642935e+00   3.3151683e+00   3.6205382e+00
   4.7700000e+01   2.1021697e+00   3.2991801e+00   3.5986502e+00
   4.7800000e+01   2.1402143e+00   3.2834721e+00   3.5763136e+00
   4.7900000e+01   2.1784189e+00   3.2680391e+00   3.5535420e+00
   4.8000000e+01   2.2167750e+00   3.2528760e+00   3.5303490e+00
   4.8100000e+01   2.2552739e+00   3.2379780e+00   3.5067481e+00
   4.8200000e+01   2.2939074e+00   3.2233399e+00   3.4827527e+00
   4.8300000e+01   2.3326669e+00   3.2089571e+00   3.4583760e+00
   4.8400000e+01   2.3715440e+00   3.1948248e+00   3.4336312e+00
   4.8500000e+01   2.4105302e+00   3.1809384e+00   3.4085314e+00
   4.8600000e+01   2.4496172e+00   3.1672933e+00   3.3830895e+00
   4.8700000e+01   2.4887967e+00   3.1538850e+00   3.3573183e+00
   4.8800000e+01   2.5280602e+00   3.1407092e+00   3.3312306e+00
   4.8900000e+01   2.5673997e+00   3.1277615e+00   3.3048388e+00
   4.9000000e+01   2.6068067e+00   3.1150378e+00   3.2781555e+00
   4.9100000e+01   2.6462732e+00   3.1025338e+00   3.2511929e+00
   4.9200000e+01   2.6857910e+00   3.0902456e+00   3.2239633e+00
   4.9300000e+01   2.7253521e+00   3.0781692e+00   3.1964787e+00
   4.9400000e+01   2.7649485e+00   3.0663006e+00   3.1687509e+00
   4.9500000e+01   2.8045722e+00   3.0546361e+00   3.1407917e+00
   4.9600000e+01   2.8442152e+00   3.0431720e+00   3.1126128e+00
   4.9700000e+01   2.8838696e+00   3.0319047e+00   3.0842256e+00
   4.9800000e+01   2.9235273e+00   3.0208312e+00   3.0556415e+00
   4.9900000e+01   2.9631783e+00   3.0099501e+00   3.0268716e+00
   5.0000000e+01   2.9979270e+00   2.9991329e+00   3.0029402e+00
   5.0100000e+01   2.9688185e+00   2.9887173e+00   3.0424643e+00
   5.0200000e+01   2.9395568e+00   2.9783831e+00   3.0820601e+00
   5.0300000e+01   2.9101526e+00   2.9682225e+00   3.1216249e+00
   5.0400000e+01   2.8806163e+00   2.9582341e+00   3.1611497e+00
   5.0500000e+01   2.8509581e+00   2.9484150e+00   3.2006269e+00
   5.0600000e+01   2.8211881e+00   2.9387625e+00   3.2400494e+00
   5.0700000e+01   2.7913164e+00   2.9292734e+00   3.2794102e+00
   5.0800000e+01   2.7613526e+00   2.9199450e+00   3.3187024e+00
   5.0900000e+01   2.7313065e+00   2.9107743e+00   3.3579192e+00
   5.1000000e+01   2.7011875e+00   2.9017585e+00   3.3970540e+00
   5.1100000e+01   2.6710050e+00   2.8928948e+00   3.4361001e+00
   5.1200000e+01   2.6407682e+00   2.8841806e+00   3.4750512e+00
   5.1300000e+01   2.6104860e+00   2.8756132e+00   3.5139007e+00
   5.1400000e+01   2.5801674e+00   2.8671900e+00   3.5526426e+00
   5.1500000e+01   2.5498210e+00   2.8589085e+00   3.5912705e+00
   5.1600000e+01   2.5194555e+00   2.8507661e+00   3.6297785e+00
   5.1700000e+01   2.4890791e+00   2.8427604e+00   3.6681605e+00
   5.1800000e+01   2.4587002e+00   2.8348890e+00   3.7064108e+00
   5.1900000e+01   2.4283268e+00   2.8271496e+00   3.7445236e+00
   5.2000000e+01   2.3979668e+00   2.8195399e+00   3.7824933e+00
   5.2100000e+01   2.3676281e+00   2.8120577e+00   3.8203142e+00
   5.2200000e+01   2.3373183e+00   2.8047006e+00   3.8579811e+00
   5.2300000e+01   2.3070449e+00   2.7974666e+00   3.8954885e+00
   5.2400000e+01   2.2768151e+00   2.7903536e+00   3.9328313e+00
   5.2500000e+01   2.2466362e+00   2.7833595e+00   3.9700043e+00
   5.2600000e+01   2.2165151e+00   2.7764822e+00   4.0070027e+00
   5.2700000e+01   2.1864589e+00   2.7697198e+00   4.0438213e+00
   5.2800000e+01   2.1564741e+00   2.7630703e+00   4.0804556e+00
   5.2900000e+01   2.1265674e+00   2.7565318e+00   4.1169008e+00
   5.3000000e+01   2.0967453e+00   2.7501025e+00   4.1531523e+00
   5.3100000e+01   2.0670139e+00   2.7437804e+00   4.1892057e+00
   5.3200000e+01   2.0373795e+00   2.7375639e+00   4.2250566e+00
   5.3300000e+01   2.0078481e+00   2.7314512e+00   4.2607007e+00
   5.3400000e+01   1.9784256e+00   2.7254404e+00   4.2961340e+00
   5.3500000e+01   1.9491176e+00   2.7195301e+00   4.3313523e+00
   5.3600000e+01   1.9199298e+00   2.7137184e+00   4.3663518e+00
   5.3700000e+01   1.8908677e+00   2.7080038e+00   4.4011285e+00
   5.3800000e+01   1.8619365e+00   2.7023847e+00   4.4356788e+00
   5.3900000e+01   1.8331415e+00   2.6968595e+00   4.4699990e+00
   5.4000000e+01   1.8044876e+00   2.6914268e+00   4.5040856e+00
   5.4100000e+01   1.7759799e+00   2.6860849e+00   4.5379352e+00
   5.4200000e+01   1.7476231e+00   2.6808325e+00   4.5715444e+00
   5.4300000e+01   1.7194219e+00   2.6756682e+00   4.6049100e+00
   5.4400000e+01   1.6913808e+00   2.6705904e+00   4.6380288e+00
   5.4500000e+01   1.6635042e+00   2.6655979e+00   4.6708979e+00
   5.4600000e+01   1.6357964e+00   2.6606892e+00   4.7035144e+00
   5.4700000e+01   1.6082616e+00   2.6558631e+00   4.7358752e+00
   5.4800000e+01   1.5809039e+00   2.6511183e+00   4.7679778e+00
   5.4900000e+01   1.5537271e+00   2.6464535e+00   4.7998194e+00
   5.5000000e+01   1.5267351e+00   2.6418673e+00   4.8313976e+00
   5.5100000e+01   1.4999315e+00   2.6373588e+00   4.8627097e+00
   5.5200000e+01   1.4733199e+00   2.6329265e+00   4.8937536e+00
   5.5300000e+01   1.4469039e+00   2.6285693e+00   4.9245268e+00
   5.5400000e+01   1.4206867e+00   2.6242862e+00   4.9550272e+00
   5.5500000e+01   1.3946715e+00   2.6200759e+00   4.9852526e+00
   5.5600000e+01   1.3688615e+00   2.6159373e+00   5.0152011e+00
   5.5700000e+01   1.3432598e+00   2.6118694e+00   5.0448707e+00
   5.5800000e+01   1.3178692e+00   2.6078712e+00   5.0742596e+00
   5.5900000e+01   1.2926926e+00   2.6039414e+00   5.1033660e+00
   5.6000000e+01   1.2677326e+00   2.6000792e+00   5.1321882e+00
   5.6100000e+01   1.2429919e+00   2.5962835e+00   5.1607246e+00
   5.6200000e+01   1.2184730e+00   2.5925533e+00   5.1889737e+00
   5.6300000e+01   1.1941783e+00   2.5888877e+00   5.2169340e+00
   5.6400000e+01   1.1701101e+00   2.5852857e+00   5.2446043e+00
   5.6500000e+01   1.1462705e+00   2.5817464e+00   5.2719831e+00
   5.6600000e+01   1.1226619e+00   2.5782688e+00   5.2990693e+00
   5.6700000e+01   1.0992861e+00   2.5748521e+00   5.3258618e+00
   5.6800000e+01   1.0761451e+00   2.5714954e+00   5.3523595e+00
   5.6900000e+01   1.0532408e+00   2.5681979e+00   5.3785614e+00
   5.7000000e+01   1.0305749e+00   2.5649586e+00   5.4044666e+00
   5.7100000e+01   1.0081491e+00   2.5617767e+00   5.4300742e+00
   5.7200000e+01   9.8596500e-01   2.5586515e+00   5.4553835e+00
   5.7300000e+01   9.6402412e-01   2.5555821e+00   5.4803937e+00
   5.7400000e+01   9.4232787e-01   2.5525678e+00   5.5051043e+00
   5.7500000e+01   9.2087760e-01   2.5496078e+00   5.5295146e+00
   5.7600000e+01   8.9967459e-01   2.5467012e+00   5.5536242e+00
   5.7700000e+01   8.7872001e-01   2.5438474e+00   5.5774325e+00
   5.7800000e+01   8.5801498e-01   2.5410457e+00   5.6009393e+00
   5.7900000e+01   8.3756055e-01   2.5382953e+00   5.6241441e+00
   5.8000000e+01   8.1735768e-01   2.5355956e+00   5.6470468e+00
   5.8100000e+01   7.9740725e-01   2.5329457e+00   5.6696470e+00
   5.8200000e+01   7.7771010e-01   2.5303451e+00   5.6919448e+00
   5.8300000e+01   7.5826698e-01   2.5277931e+00   5.7139399e+00
   5.8400000e+01   7.3907858e-01   2.5252891e+00   5.7356323e+00
   5.8500000e+01   7.2014550e-01   2.5228323e+00   5.7570222e+00
   5.8600000e+01   7.0146832e-01   2.5204222e+00   5.7781095e+00
   5.8700000e+01   6.8304751e-01   2.5180582e+00   5.7988943e+00
   5.8800000e+01   6.6488350e-01   2.5157396e+00   5.8193769e+00
   5.8900000e+01   6.4697666e-01   2.5134658e+00   5.8395576e+00
   5.9000000e+01   6.2932729e-01   2.5112362e+00   5.8594365e+00
   5.9100000e+01   6.1193565e-01   2.5090504e+00   5.8790140e+00
   5.9200000e+01   5.9480191e-01   2.5069076e+00   5.8982905e+00
   5.9300000e+01   5.7792622e-01   2.5048074e+00   5.9172664e+00
   5.9400000e+01   5.6130864e-01   2.5027492e+00   5.9359421e+00
   5.9500000e+01   5.4494920e-01   2.5007325e+00   5.9543183e+00
   5.9600000e+01   5.2884788e-01   2.4987567e+00   5.9723954e+00
   5.9700000e+01   5.1300458e-01   2.4968214e+00   5.9901741e+00
   5.9800000e+01   4.9741917e-01   2.4949259e+00   6.0076549e+00
   5.9900000e+01   4.8209149e-01   2.4930698e+00   6.0248387e+00
   6.0000000e+01   4.6702128e-01   2.4912527e+00   6.0417260e+00
   6.0100000e+01   4.5220828e-01   2.4894740e+00   6.0583177e+00
   6.0200000e+01   4.3765216e-01   2.4877333e+00   6.0746146e+00
   6.0300000e+01   4.2335256e-01   2.4860300e+00   6.0906174e+00
   6.0400000e+01   4.0930906e-01   2.4843638e+00   6.1063271e+00
   6.0500000e+01   3.9552120e-01   2.4827342e+00   6.1217446e+00
   6.0600000e+01   3.8198850e-01   2.4811407e+00   6.1368708e+00
   6.0700000e+01   3.6871040e-01   2.4795828e+00   6.1517068e+00
   6.0800000e+01   3.5568634e-01   2.4780603e+00   6.1662534e+00
   6.0900000e+01   3.4291569e-01   2.4765726e+00   6.1805117e+00
   6.1000000e+01   3.3039781e-01   2.4751193e+00   6.1944829e+00
   6.1100000e+01   3.1813200e-01   2.4737001e+00   6.2081679e+00
   6.1200000e+01   3.0611752e-01   2.4723145e+00   6.2215680e+00
   6.1300000e+01   2.9435363e-01   2.4709620e+00   6.2346843e+00
   6.1400000e+01   2.8283953e-01   2.4696425e+00   6.2475180e+00
   6.1500000e+01   2.7157438e-01   2.4683554e+00   6.2600703e+00
   6.1600000e+01   2.6055732e-01   2.4671003e+00   6.2723423e+00
   6.1700000e+01   2.4978746e-01   2.4658770e+00   6.2843355e+00
   6.1800000e+01   2.3926389e-01   2.4646850e+00   6.2960511e+00
   6.1900000e+01   2.2898563e-01   2.4635240e+00   6.3074903e+00
   6.2000000e+01   2.1895172e-01   2.4623937e+00   6.3186546e+00
   6.2100000e+01   2.0916115e-01   2.4612936e+00   6.3295452e+00
   6.2200000e+01   1.9961287e-01   2.4602235e+00   6.3401636e+00
   6.2300000e+01   1.9030582e-01   2.4591830e+00   6.3505112e+00
   6.2400000e+01   1.8123892e-01   2.4581718e+00   6.3605893e+00
   6.2500000e+01   1.7241105e-01   2.4571895e+00   6.3703994e+00
   6.2600000e+01   1.6382108e-01   2.4562359e+00   6.3799430e+00
   6.2700000e+01   1.5546785e-01   2.4553106e+00   6.3892216e+00
   6.2800000e+01   1.4735017e-01   2.4544133e+00   6.3982365e+00
   6.2900000e+01   1.3946684e-01   2.4535437e+00   6.4069894e+00
   6.3000000e+01   1.3181663e-01   2.4527016e+00   6.4154818e+00
   6.3100000e+01   1.2439831e-01   2.4518865e+00   6.4237152e+00
   6.3200000e+01   1.1721059e-01   2.4510983e+00   6.4316911e+00
   6.3300000e+01   1.1025221e-01   2.4503366e+00   6.4394112e+00
   6.3400000e+01   1.0352186e-01   2.4496012e+00   6.4468769e+00
   6.3500000e+01   9.7018215e-02   2.4488918e+00   6.4540900e+00
   6.3600000e+01   9.0739944e-02   2.4482080e+00   6.4610520e+00
   6.3700000e+01   8.4685694e-02   2.4475497e+00   6.4677646e+00
   6.3800000e+01   7.8854096e-02   2.4469166e+00   6.4742293e+00
   6.3900000e+01   7.3243767e-02   2.4463084e+00   6.4804479e+00
   6.4000000e+01   6.7853309e-02   2.4457248e+00   6.4864219e+00
   6.4100000e+01   6.2681311e-02   2.4451657e+00   6.4921530e+00
   6.4200000e+01   5.7726349e-02   2.4446307e+00   6.4976430e+00
   6.4300000e+01   5.2986985e-02   2.4441196e+00   6.5028934e+00
   6.4400000e+01   4.8461769e-02   2.4436322e+00   6.5079061e+00
   6.4500000e+01   4.4149240e-02   2.4431682e+00   6.5126826e+00
   6.4600000e+01   4.0047927e-02   2.4427274e+00   6.5172247e+00
   6.4700000e+01   3.6156347e-02   2.4423096e+00   6.5215341e+00
   6.4800000e+01   3.2473007e-02   2.4419145e+00   6.5256125e+00
   6.4900000e+01   2.8996406e-02   2.4415419e+00   6.5294617e+00
   6.5000000e+01   2.5725032e-02   2.4411916e+00   6.5330834e+00
   6.5100000e+01   2.2657366e-02   2.4408634e+00   6.5364792e+00
   6.5200000e+01   1.9791880e-02   2.4405571e+00   6.5396511e+00
   6.5300000e+01   1.7127041e-02   2.4402724e+00   6.5426006e+00
   6.5400000e+01   1.4661304e-02   2.4400091e+00   6.5453296e+00
   6.5500000e+01   1.2393123e-02   2.4397671e+00   6.5478398e+00
   6.5600000e+01   1.0320941e-02   2.4395461e+00   6.5501330e+00
   6.5700000e+01   8.4431987e-03   2.4393459e+00   6.5522109e+00
   6.5800000e+01   6.7583294e-03   2.4391664e+00   6.5540752e+00
   6.5900000e+01   5.2647625e-03   2.4390074e+00   6.5557279e+00
   6.6000000e+01   3.9609223e-03   2.4388686e+00   6.5571705e+00
   6.6100000e+01   2.8452292e-03   2.4387498e+00   6.5584050e+00
   6.6200000e+01   1.9161001e-03   2.4386510e+00   6.5594329e+00
   6.6300000e+01   1.1719480e-03   2.4385718e+00   6.5602563e+00
   6.6400000e+01   6.1118335e-04   2.4385121e+00   6.5608767e+00
   6.6500000e+01   2.3221376e-04   2.4384718e+00   6.5612959e+00
   6.6600000e+01   3.3444612e-05   2.4384507e+00   6.5615158e+00
   6.6700000e+01   1.3279333e-05   2.4384486e+00   6.5615382e+00
   6.6800000e+01   1.7011976e-04   2.4384652e+00   6.5613646e+00
   6.6900000e+01   5.0236648e-04   2.4385006e+00   6.5609971e+00
   6.7000000e+01   1.0084191e-03   2.4385544e+00   6.5604372e+00
   6.7100000e+01   1.6866766e-03   2.4386266e+00   6.5596868e+00
   6.7200000e+01   2.5355377e-03   2.4387169e+00   6.5587476e+00
   6.7300000e+01   3.5534011e-03   2.4388252e+00   6.5576214e+00
   6.7400000e+01   4.7386656e-03   2.4389514e+00   6.5563100e+00
   6.7500000e+01   6.0897308e-03   2.4390952e+00   6.5548150e+00
   6.7600000e+01   7.6049969e-03   2.4392566e+00   6.5531384e+00
   6.7700000e+01   9.2828654e-03   2.4394354e+00   6.5512817e+00
   6.7800000e+01   1.1121739e-02   2.4396315e+00   6.5492468e+00
   6.7900000e+01   1.3120023e-02   2.4398446e+00   6.5470353e+00
   6.8000000e+01   1.5276122e-02   2.4400747e+00   6.5446491e+00
   6.8100000e+01   1.7588446e-02   2.4403216e+00   6.5420899e+00
   6.8200000e+01   2.0055405e-02   2.4405852e+00   6.5393594e+00
   6.8300000e+01   2.2675413e-02   2.4408653e+00   6.5364592e+00
   6.8400000e+01   2.5446887e-02   2.4411619e+00   6.5333913e+00
   6.8500000e+01   2.8368244e-02   2.4414746e+00   6.5301571e+00
   6.8600000e+01   3.1437909e-02   2.4418035e+00   6.5267586e+00
   6.8700000e+01   3.4654307e-02   2.4421484e+00   6.5231973e+00
   6.8800000e+01   3.8015869e-02   2.4425092e+00   6.5194750e+00
   6.8900000e+01   4.1521027e-02   2.4428857e+00   6.5155933e+00
   6.9000000e+01   4.5168219e-02   2.4432778e+00   6.5115540e+00
   6.9100000e+01   4.8955888e-02   2.4436854e+00   6.5073587e+00
   6.9200000e+01   5.2882481e-02   2.4441083e+00   6.5030092e+00
   6.9300000e+01   5.6946448e-02   2.4445465e+00   6.4985070e+00
   6.9400000e+01   6.1146245e-02   2.4449999e+00   6.4938539e+00
   6.9500000e+01   6.5480334e-02   2.4454682e+00   6.4890515e+00
   6.9600000e+01   6.9947179e-02   2.4459514e+00   6.4841014e+00
   6.9700000e+01   7.4545254e-02   2.4464494e+00   6.4790053e+00
   6.9800000e+01   7.9273035e-02   2.4469621e+00   6.4737649e+00
   6.9900000e+01   8.4129003e-02   2.4474893e+00   6.4683817e+00
   7.0000000e+01   8.9111648e-02   2.4480309e+00   6.4628575e+00
   7.0100000e+01   9.4219463e-02   2.4485868e+00   6.4571937e+00
   7.0200000e+01   9.9450949e-02   2.4491570e+00   6.4513920e+00
   7.0300000e+01   1.0480461e-01   2.4497413e+00   6.4454541e+00
   7.0400000e+01   1.1027896e-01   2.4503396e+00   6.4393815e+00
   7.0500000e+01   1.1587252e-01   2.4509518e+00   6.4331757e+00
   7.0600000e+01   1.2158381e-01   2.4515777e+00   6.4268385e+00
   7.0700000e+01   1.2741137e-01   2.4522174e+00   6.4203712e+00
   7.0800000e+01   1.3335374e-01   2.4528707e+00   6.4137756e+00
   7.0900000e+01   1.3940945e-01   2.4535374e+00   6.4070531e+00
   7.1000000e+01   1.4557706e-01   2.4542176e+00   6.4002053e+00
   7.1100000e+01   1.5185514e-01   2.4549111e+00   6.3932338e+00
   7.1200000e+01   1.5824225e-01   2.4556177e+00   6.3861400e+00
   7.1300000e+01   1.6473696e-01   2.4563375e+00   6.3789256e+00
   7.1400000e+01   1.7133785e-01   2.4570703e+00   6.3715919e+00
   7.1500000e+01   1.7804352e-01   2.4578160e+00   6.3641405e+00
   7.1600000e+01   1.8485255e-01   2.4585745e+00   6.3565729e+00
   7.1700000e+01   1.9176356e-01   2.4593458e+00   6.3488906e+00
   7.1800000e+01   1.9877515e-01   2.4601298e+00   6.3410951e+00
   7.1900000e+01   2.0588595e-01   2.4609263e+00   6.3331878e+00
   7.2000000e+01   2.1309458e-01   2.4617353e+00   6.3251702e+00
   7.2100000e+01   2.2039967e-01   2.4625567e+00   6.3170437e+00
   7.2200000e+01   2.2779987e-01   2.4633903e+00   6.3088098e+00
   7.2300000e+01   2.3529383e-01   2.4642363e+00   6.3004699e+00
   7.2400000e+01   2.4288020e-01   2.4650943e+00   6.2920255e+00
   7.2500000e+01   2.5055766e-01   2.4659644e+00   6.2834779e+00
   7.2600000e+01   2.5832488e-01   2.4668465e+00   6.2748286e+00
   7.2700000e+01   2.6618054e-01   2.4677405e+00   6.2660790e+00
   7.2800000e+01   2.7412334e-01   2.4686463e+00   6.2572304e+00
   7.2900000e+01   2.8215196e-01   2.4695639e+00   6.2482842e+00
   7.3000000e+01   2.9026513e-01   2.4704931e+00   6.2392418e+00
   7.3100000e+01   2.9846155e-01   2.4714339e+00   6.2301046e+00
   7.3200000e+01   3.0673996e-01   2.4723862e+00   6.2208739e+00
   7.3300000e+01   3.1509908e-01   2.4733499e+00   6.2115510e+00
   7.3400000e+01   3.2353766e-01   2.4743250e+00   6.2021373e+00
   7.3500000e+01   3.3205444e-01   2.4753114e+00   6.1926341e+00
   7.3600000e+01   3.4064818e-01   2.4763090e+00   6.1830428e+00
   7.3700000e+01   3.4931766e-01   2.4773178e+00   6.1733646e+00
   7.3800000e+01   3.5806165e-01   2.4783376e+00   6.1636007e+00
   7.3900000e+01   3.6687892e-01   2.4793685e+00   6.1537526e+00
   7.4000000e+01   3.7576828e-01   2.4804102e+00   6.1438215e+00
   7.4100000e+01   3.8472852e-01   2.4814629e+00   6.1338086e+00
   7.4200000e+01   3.9375846e-01   2.4825263e+00   6.1237152e+00
   7.4300000e+01   4.0285691e-01   2.4836005e+00   6.1135426e+00
   7.4400000e+01   4.1202271e-01   2.4846853e+00   6.1032920e+00
   7.4500000e+01   4.2125468e-01   2.4857808e+00   6.0929646e+00
   7.4600000e+01   4.3055167e-01   2.4868867e+00   6.0825616e+00
   7.4700000e+01   4.3991253e-01   2.4880032e+00   6.0720843e+00
   7.4800000e+01   4.4933613e-01   2.4891300e+00   6.0615338e+00
   7.4900000e+01   4.5882133e-01   2.4902672e+00   6.0509114e+00
   7.5000000e+01   4.6836703e-01   2.4914147e+00   6.0402182e+00
   7.5100000e+01   4.7797209e-01   2.4925724e+00   6.0294555e+00
   7.5200000e+01   4.8763543e-01   2.4937403e+00   6.0186243e+00
   7.5300000e+01   4.9735594e-01   2.4949183e+00   6.0077258e+00
   7.5400000e+01   5.0713253e-01   2.4961063e+00   5.9967612e+00
   7.5500000e+01   5.1696414e-01   2.4973043e+00   5.9857316e+00
   7.5600000e+01   5.2684970e-01   2.4985122e+00   5.9746381e+00
   7.5700000e+01   5.3678813e-01   2.4997300e+00   5.9634819e+00
   7.5800000e+01   5.4677840e-01   2.5009576e+00   5.9522640e+00
   7.5900000e+01   5.5681946e-01   2.5021950e+00   5.9409856e+00
   7.6000000e+01   5.6691026e-01   2.5034420e+00   5.9296477e+00
   7.6100000e+01   5.7704980e-01   2.5046987e+00   5.9182515e+00
   7.6200000e+01   5.8723705e-01   2.5059650e+00   5.9067980e+00
   7.6300000e+01   5.9747100e-01   2.5072408e+00   5.8952882e+00
   7.6400000e+01   6.0775065e-01   2.5085261e+00   5.8837233e+00
   7.6500000e+01   6.1807501e-01   2.5098208e+00   5.8721042e+00
   7.6600000e+01   6.2844310e-01   2.5111249e+00   5.8604320e+00
   7.6700000e+01   6.3885395e-01   2.5124383e+00   5.8487077e+00
   7.6800000e+01   6.4930658e-01   2.5137610e+00   5.8369324e+00
   7.6900000e+01   6.5980003e-01   2.5150929e+00   5.8251070e+00
   7.7000000e+01   6.7033337e-01   2.5164340e+00   5.8132326e+00
   7.7100000e+01   6.8090565e-01   2.5177842e+00   5.8013102e+00
   7.7200000e+01   6.9151594e-01   2.5191435e+00   5.7893406e+00
   7.7300000e+01   7.0216330e-01   2.5205117e+00   5.7773250e+00
   7.7400000e+01   7.1284684e-01   2.5218890e+00   5.7652642e+00
   7.7500000e+01   7.2356563e-01   2.5232752e+00   5.7531592e+00
   7.7600000e+01   7.3431878e-01   2.5246702e+00   5.7410110e+00
   7.7700000e+01   7.4510541e-01   2.5260741e+00   5.7288205e+00
   7.7800000e+01   7.5592461e-01   2.5274868e+00   5.7165886e+00
   7.7900000e+01   7.6677553e-01   2.5289082e+00   5.7043163e+00
   7.8000000e+01   7.7765729e-01   2.5303383e+00   5.6920044e+00
   7.8100000e+01   7.8856904e-01   2.5317770e+00   5.6796540e+00
   7.8200000e+01   7.9950993e-01   2.5332243e+00   5.6672657e+00
   7.8300000e+01   8.1047911e-01   2.5346802e+00   5.6548407e+00
   7.8400000e+01   8.2147575e-01   2.5361446e+00   5.6423797e+00
   7.8500000e+01   8.3249902e-01   2.5376175e+00   5.6298835e+00
   7.8600000e+01   8.4354810e-01   2.5390987e+00   5.6173532e+00
   7.8700000e+01   8.5462219e-01   2.5405884e+00   5.6047894e+00
   7.8800000e+01   8.6572048e-01   2.5420864e+00   5.5921931e+00
   7.8900000e+01   8.7684218e-01   2.5435927e+00   5.5795651e+00
   7.9000000e+01   8.8798649e-01   2.5451072e+00   5.5669063e+00
   7.9100000e+01   8.9915265e-01   2.5466300e+00   5.5542174e+00
   7.9200000e+01   9.1033987e-01   2.5481609e+00   5.5414992e+00
   7.9300000e+01   9.2154740e-01   2.5497000e+00   5.5287526e+00
   7.9400000e+01   9.3277448e-01   2.5512471e+00   5.5159784e+00
   7.9500000e+01   9.4402036e-01   2.5528023e+00   5.5031773e+00
   7.9600000e+01   9.5528430e-01   2.5543655e+00   5.4903502e+00
   7.9700000e+01   9.6656556e-01   2.5559367e+00   5.4774978e+00
   7.9800000e+01   9.7786342e-01   2.5575158e+00   5.4646208e+00
   7.9900000e+01   9.8917716e-01   2.5591028e+00   5.4517201e+00
   8.0000000e+01   1.0005061e+00   2.5606976e+00   5.4387963e+00
   8.0100000e+01   1.0118494e+00   2.5623003e+00   5.4258503e+00
   8.0200000e+01   1.0232066e+00   2.5639107e+00   5.4128827e+00
   8.0300000e+01   1.0345768e+00   2.5655289e+00   5.3998943e+00
   8.0400000e+01   1.0459594e+00   2.5671548e+00   5.3868858e+00
   8.0500000e+01   1.0573538e+00   2.5687883e+00   5.3738579e+00
   8.0600000e+01   1.0687592e+00   2.5704295e+00   5.3608113e+00
   8.0700000e+01   1.0801750e+00   2.5720783e+00   5.3477468e+00
   8.0800000e+01   1.0916005e+00   2.5737346e+00   5.3346649e+00
   8.0900000e+01   1.1030351e+00   2.5753984e+00   5.3215664e+00
   8.1000000e+01   1.1144782e+00   2.5770698e+00   5.3084520e+00
   8.1100000e+01   1.1259291e+00   2.5787486e+00   5.2953223e+00
   8.1200000e+01   1.1373873e+00   2.5804348e+00   5.2821780e+00
   8.1300000e+01   1.1488519e+00   2.5821284e+00   5.2690197e+00
   8.1400000e+01   1.1603226e+00   2.5838293e+00   5.2558481e+00
   8.1500000e+01   1.1717986e+00   2.5855376e+00   5.2426638e+00
   8.1600000e+01   1.1832794e+00   2.5872531e+00   5.2294675e+00
   8.1700000e+01   1.1947643e+00   2.5889759e+00   5.2162598e+00
   8.1800000e+01   1.2062529e+00   2.5907059e+00   5.2030413e+00
   8.1900000e+01   1.2177444e+00   2.5924430e+00   5.1898125e+00
   8.2000000e+01   1.2292384e+00   2.5941874e+00   5.1765742e+00
   8.2100000e+01   1.2407343e+00   2.5959388e+00   5.1633269e+00
   8.2200000e+01   1.2522314e+00   2.5976973e+00   5.1500712e+00
   8.2300000e+01   1.2637293e+00   2.5994629e+00   5.1368077e+00
   8.2400000e+01   1.2752275e+00   2.6012355e+00   5.1235370e+00
   8.2500000e+01   1.2867253e+00   2.6030151e+00   5.1102596e+00
   8.2600000e+01   1.2982222e+00   2.6048017e+00   5.0969761e+00
   8.2700000e+01   1.3097178e+00   2.6065952e+00   5.0836870e+00
   8.2800000e+01   1.3212114e+00   2.6083956e+00   5.0703930e+00
   8.2900000e+01   1.3327027e+00   2.6102028e+00   5.0570945e+00
   8.3000000e+01   1.3441910e+00   2.6120169e+00   5.0437921e+00
   8.3100000e+01   1.3556758e+00   2.6138378e+00   5.0304864e+00
   8.3200000e+01   1.3671568e+00   2.6156654e+00   5.0171778e+00
   8.3300000e+01   1.3786333e+00   2.6174999e+00   5.0038669e+00
   8.3400000e+01   1.3901049e+00   2.6193410e+00   4.9905541e+00
   8.3500000e+01   1.4015711e+00   2.6211888e+00   4.9772401e+00
   8.3600000e+01   1.4130314e+00   2.6230433e+00   4.9639253e+00
   8.3700000e+01   1.4244854e+00   2.6249044e+00   4.9506101e+00
   8.3800000e+01   1.4359327e+00   2.6267721e+00   4.9372952e+00
   8.3900000e+01   1.4473727e+00   2.6286464e+00   4.9239809e+00
   8.4000000e+01   1.4588050e+00   2.6305273e+00   4.9106678e+00
   8.4100000e+01   1.4702291e+00   2.6324146e+00   4.8973562e+00
   8.4200000e+01   1.4816447e+00   2.6343085e+00   4.8840468e+00
   8.4300000e+01   1.4930513e+00   2.6362088e+00   4.8707399e+00
   8.4400000e+01   1.5044484e+00   2.6381155e+00   4.8574360e+00
   8.4500000e+01   1.5158357e+00   2.6400287e+00   4.8441356e+00
   8.4600000e+01   1.5272127e+00   2.6419482e+00   4.8308391e+00
   8.4700000e+01   1.5385790e+00   2.6438741e+00   4.8175469e+00
   8.4800000e+01   1.5499342e+00   2.6458064e+00   4.8042595e+00
   8.4900000e+01   1.5612779e+00   2.6477449e+00   4.7909772e+00
   8.5000000e+01   1.5726097e+00   2.6496897e+00   4.7777006e+00
   8.5100000e+01   1.5839293e+00   2.6516407e+00   4.7644300e+00
   8.5200000e+01   1.5952361e+00   2.6535980e+00   4.7511659e+00
   8.5300000e+01   1.6065299e+00   2.6555615e+00   4.7379086e+00
   8.5400000e+01   1.6178103e+00   2.6575311e+00   4.7246585e+00
   8.5500000e+01   1.6290769e+00   2.6595069e+00   4.7114161e+00
   8.5600000e+01   1.6403294e+00   2.6614888e+00   4.6981818e+00
   8.5700000e+01   1.6515673e+00   2.6634768e+00   4.6849559e+00
   8.5800000e+01   1.6627903e+00   2.6654709e+00   4.6717387e+00
   8.5900000e+01   1.6739982e+00   2.6674710e+00   4.6585308e+00
   8.6000000e+01   1.6851904e+00   2.6694772e+00   4.6453324e+00
   8.6100000e+01   1.6963668e+00   2.6714893e+00   4.6321439e+00
   8.6200000e+01   1.7075269e+00   2.6735075e+00   4.6189657e+00
   8.6300000e+01   1.7186704e+00   2.6755315e+00   4.6057981e+00
   8.6400000e+01   1.7297970e+00   2.6775615e+00   4.5926415e+00
   8.6500000e+01   1.7409064e+00   2.6795974e+00   4.5794962e+00
   8.6600000e+01   1.7519982e+00   2.6816392e+00   4.5663626e+00
   8.6700000e+01   1.7630722e+00   2.6836868e+00   4.5532410e+00
   8.6800000e+01   1.7741280e+00   2.6857403e+00   4.5401317e+00
   8.6900000e+01   1.7851654e+00   2.6877995e+00   4.5270351e+00
   8.7000000e+01   1.7961840e+00   2.6898646e+00   4.5139515e+00
   8.7100000e+01   1.8071835e+00   2.6919354e+00   4.5008812e+00
   8.7200000e+01   1.8181636e+00   2.6940119e+00   4.4878245e+00
   8.7300000e+01   1.8291241e+00   2.6960942e+00   4.4747817e+00
   8.7400000e+01   1.8400647e+00   2.6981821e+00   4.4617531e+00
   8.7500000e+01   1.8509851e+00   2.7002757e+00   4.4487391e+00
   8.7600000e+01   1.8618851e+00   2.7023750e+00   4.4357400e+00
   8.7700000e+01   1.8727642e+00   2.7044799e+00   4.4227559e+00
   8.7800000e+01   1.8836224e+00   2.7065904e+00   4.4097872e+00
   8.7900000e+01   1.8944593e+00   2.7087064e+00   4.3968343e+00
   8.8000000e+01   1.9052747e+00   2.7108280e+00   4.3838973e+00
   8.8100000e+01   1.9160683e+00   2.7129552e+00   4.3709765e+00
   8.8200000e+01   1.9268398e+00   2.7150879e+00   4.3580723e+00
   8.8300000e+01   1.9375891e+00   2.7172260e+00   4.3451849e+00
   8.8400000e+01   1.9483159e+00   2.7193697e+00   4.3323145e+00
   8.8500000e+01   1.9590199e+00   2.7215188e+00   4.3194614e+00
   8.8600000e+01   1.9697009e+00   2.7236733e+00   4.3066258e+00
   8.8700000e+01   1.9803587e+00   2.7258332e+00   4.2938081e+00
   8.8800000e+01   1.9909931e+00   2.7279985e+00   4.2810084e+00
   8.8900000e+01   2.0016038e+00   2.7301692e+00   4.2682271e+00
   8.9000000e+01   2.0121906e+00   2.7323452e+00   4.2554642e+00
   8.9100000e+01   2.0227533e+00   2.7345265e+00   4.2427202e+00
   8.9200000e+01   2.0332917e+00   2.7367132e+00   4.2299952e+00
   8.9300000e+01   2.0438055e+00   2.7389051e+00   4.2172894e+00
   8.9400000e+01   2.0542947e+00   2.7411023e+00   4.2046030e+00
   8.9500000e+01   2.0647589e+00   2.7433047e+00   4.1919364e+00
   8.9600000e+01   2.0751980e+00   2.7455123e+00   4.1792897e+00
   8.9700000e+01   2.0856118e+00   2.7477252e+00   4.1666630e+00
   8.9800000e+01   2.0960001e+00   2.7499432e+00   4.1540567e+00
   8.9900000e+01   2.1063626e+00   2.7521664e+00   4.1414710e+00
   9.0000000e+01   2.1166993e+00   2.7543947e+00   4.1289059e+00
   9.0100000e+01   2.1270100e+00   2.7566282e+00   4.1163618e+00
   9.0200000e+01   2.1372944e+00   2.7588667e+00   4.1038389e+00
   9.0300000e+01   2.1475524e+00   2.7611103e+00   4.0913372e+00
   9.0400000e+01   2.1577838e+00   2.7633590e+00   4.0788571e+00
   9.0500000e+01   2.1679885e+00   2.7656128e+00   4.0663987e+00
   9.0600000e+01   2.1781663e+00   2.7678715e+00   4.0539622e+00
   9.0700000e+01   2.1883170e+00   2.7701353e+00   4.0415478e+00
   9.0800000e+01   2.1984404e+00   2.7724040e+00   4.0291556e+00
   9.0900000e+01   2.2085365e+00   2.7746777e+00   4.0167858e+00
   9.1000000e+01   2.2186050e+00   2.7769564e+00   4.0044386e+00
   9.1100000e+01   2.2286459e+00   2.7792400e+00   3.9921142e+00
   9.1200000e+01   2.2386589e+00   2.7815285e+00   3.9798127e+00
   9.1300000e+01   2.2486439e+00   2.7838219e+00   3.9675342e+00
   9.1400000e+01   2.2586008e+00   2.7861201e+00   3.9552791e+00
   9.1500000e+01   2.2685295e+00   2.7884232e+00   3.9430473e+00
   9.1600000e+01   2.2784298e+00   2.7907312e+00   3.9308391e+00
   9.1700000e+01   2.2883015e+00   2.7930439e+00   3.9186546e+00
   9.1800000e+01   2.2981446e+00   2.7953615e+00   3.9064939e+00
   9.1900000e+01   2.3079590e+00   2.7976838e+00   3.8943572e+00
   9.2000000e+01   2.3177444e+00   2.8000109e+00   3.8822447e+00
   9.2100000e+01   2.3275008e+00   2.8023427e+00   3.8701565e+00
   9.2200000e+01   2.3372281e+00   2.8046793e+00   3.8580926e+00
   9.2300000e+01   2.3469262e+00   2.8070205e+00   3.8460533e+00
   9.2400000e+01   2.3565948e+00   2.8093665e+00   3.8340387e+00
   9.2500000e+01   2.3662340e+00   2.8117171e+00   3.8220489e+00
   9.2600000e+01   2.3758436e+00   2.8140724e+00   3.8100840e+00
   9.2700000e+01   2.3854236e+00   2.8164323e+00   3.7981442e+00
   9.2800000e+01   2.3949737e+00   2.8187968e+00   3.7862295e+00
   9.2900000e+01   2.4044939e+00   2.8211659e+00   3.7743402e+00
   9.3000000e+01   2.4139842e+00   2.8235396e+00   3.7624762e+00
   9.3100000e+01   2.4234444e+00   2.8259179e+00   3.7506378e+00
   9.3200000e+01   2.4328744e+00   2.8283007e+00   3.7388249e+00
   9.3300000e+01   2.4422741e+00   2.8306880e+00   3.7270379e+00
   9.3400000e+01   2.4516435e+00   2.8330799e+00   3.7152766e+00
   9.3500000e+01   2.4609824e+00   2.8354762e+00   3.7035413e+00
   9.3600000e+01   2.4702909e+00   2.8378771e+00   3.6918321e+00
   9.3700000e+01   2.4795687e+00   2.8402823e+00   3.6801490e+00
   9.3800000e+01   2.4888158e+00   2.8426921e+00   3.6684921e+00
   9.3900000e+01   2.4980322e+00   2.8451062e+00   3.6568616e+00
   9.4000000e+01   2.5072177e+00   2.8475248e+00   3.6452575e+00
   9.4100000e+01   2.5163724e+00   2.8499477e+00   3.6336799e+00
   9.4200000e+01   2.5254961e+00   2.8523751e+00   3.6221289e+00
   9.4300000e+01   2.5345887e+00   2.8548067e+00   3.6106046e+00
   9.4400000e+01   2.5436502e+00   2.8572428e+00   3.5991070e+00
   9.4500000e+01   2.5526806e+00   2.8596831e+00   3.5876363e+00
   9.4600000e+01   2.5616797e+00   2.8621278e+00   3.5761925e+00
   9.4700000e+01   2.5706475e+00   2.8645767e+00   3.5647758e+00
   9.4800000e+01   2.5795840e+00   2.8670300e+00   3.5533861e+00
   9.4900000e+01   2.5884890e+00   2.8694875e+00   3.5420235e+00
   9.5000000e+01   2.5973626e+00   2.8719492e+00   3.5306882e+00
   9.5100000e+01   2.6062047e+00   2.8744151e+00   3.5193801e+00
   9.5200000e+01   2.6150153e+00   2.8768853e+00   3.5080994e+00
   9.5300000e+01   2.6237942e+00   2.8793597e+00   3.4968461e+00
   9.5400000e+01   2.6325415e+00   2.8818382e+00   3.4856203e+00
   9.5500000e+01   2.6412571e+00   2.8843209e+00   3.4744220e+00
   9.5600000e+01   2.6499409e+00   2.8868077e+00   3.4632514e+00
   9.5700000e+01   2.6585929e+00   2.8892987e+00   3.4521083e+00
   9.5800000e+01   2.6672132e+00   2.8917938e+00   3.4409930e+00
   9.5900000e+01   2.6758016e+00   2.8942930e+00   3.4299055e+00
   9.6000000e+01   2.6843580e+00   2.8967962e+00   3.4188457e+00
   9.6100000e+01   2.6928826e+00   2.8993036e+00   3.4078138e+00
   9.6200000e+01   2.7013752e+00   2.9018149e+00   3.3968099e+00
   9.6300000e+01   2.7098358e+00   2.9043303e+00   3.3858339e+00
   9.6400000e+01   2.7182644e+00   2.9068498e+00   3.3748858e+00
   9.6500000e+01   2.7266610e+00   2.9093732e+00   3.3639658e+00
   9.6600000e+01   2.7350255e+00   2.9119006e+00   3.3530739e+00
   9.6700000e+01   2.7433579e+00   2.9144320e+00   3.3422101e+00
   9.6800000e+01   2.7516582e+00   2.9169673e+00   3.3313745e+00
   9.6900000e+01   2.7599263e+00   2.9195066e+00   3.3205671e+00
   9.7000000e+01   2.7681624e+00   2.9220498e+00   3.3097879e+00
   9.7100000e+01   2.7763662e+00   2.9245969e+00   3.2990369e+00
   9.7200000e+01   2.7845379e+00   2.9271479e+00   3.2883143e+00
   9.7300000e+01   2.7926773e+00   2.9297027e+00   3.2776199e+00
   9.7400000e+01   2.8007846e+00   2.9322615e+00   3.2669539e+00
   9.7500000e+01   2.8088596e+00   2.9348241e+00   3.2563163e+00
   9.7600000e+01   2.8169024e+00   2.9373905e+00   3.2457071e+00
   9.7700000e+01   2.8249130e+00   2.9399607e+00   3.2351263e+00
   9.7800000e+01   2.8328913e+00   2.9425347e+00   3.2245739e+00
   9.7900000e+01   2.8408374e+00   2.9451126e+00   3.2140501e+00
   9.8000000e+01   2.8487512e+00   2.9476942e+00   3.2035547e+00
   9.8100000e+01   2.8566328e+00   2.9502795e+00   3.1930878e+00
   9.8200000e+01   2.8644820e+00   2.9528686e+00   3.1826494e+00
   9.8300000e+01   2.8722991e+00   2.9554614e+00   3.1722395e+00
   9.8400000e+01   2.8800839e+00   2.9580579e+00   3.1618582e+00
   9.8500000e+01   2.8878364e+00   2.9606581e+00   3.1515055e+00
   9.8600000e+01   2.8955567e+00   2.9632620e+00   3.1411813e+00
   9.8700000e+01   2.9032447e+00   2.9658696e+00   3.1308857e+00
   9.8800000e+01   2.9109005e+00   2.9684808e+00   3.1206187e+00
   9.8900000e+01   2.9185240e+00   2.9710956e+00   3.1103803e+00
   9.9000000e+01   2.9261154e+00   2.9737141e+00   3.1001705e+00
   9.9100000e+01   2.9336745e+00   2.9763362e+00   3.0899893e+00
   9.9200000e+01   2.9412014e+00   2.9789618e+00   3.0798368e+00
   9.9300000e+01   2.9486961e+00   2.9815911e+00   3.0697128e+00
   9.9400000e+01   2.9561587e+00   2.9842239e+00   3.0596175e+00
   9.9500000e+01   2.9635890e+00   2.9868602e+00   3.0495507e+00
   9.9600000e+01   2.9709873e+00   2.9895001e+00   3.0395126e+00
   9.9700000e+01   2.9783534e+00   2.9921435e+00   3.0295032e+00
   9.9800000e+01   2.9856874e+00   2.9947903e+00   3.0195223e+00
   9.9900000e+01   2.9929893e+00   2.9974404e+00   3.0095703e+00
   1.0000000e+02   2.9996325e+00   3.0001085e+00   3.0002591e+00

